A Pretrained Model for Bayesian Filtering in Heterogeneous Dynamical Systems

Filtering has not yet had its foundation-model moment: state estimation is still dominated either by online Bayesian filtering algorithms that require known dy- namics as inputs, or by learning-based neural filters trained from scratch for a single system or parametric family. The core challenge is structural heterogene- ity: dynamical systems differ in their governing dynamics, physical scales, and noise levels, precluding a shared representation space for a reusable filter. To bridge this gap, we introduce FilterFM, the first pretrained model for Bayesian filtering that estimates latent states across heterogeneous dynamical systems with a single checkpoint. FilterFM employs a hierarchical two-level observation se- quence encoder and a prior-to-posterior state-reconstruction module that together handle varying observation and state dimensions across heterogeneous systems, while modeling state uncertainty via quantile prediction. Trained on a mixture of heterogeneous filtering tasks, FilterFM exhibits superior in-domain performance, delivering significant gains in estimation accuracy, runtime efficiency, and noise robustness compared to existing baselines. Beyond in-domain performance, it marks the first model to successfully enable zero-shot filtering on unseen dynamics, bridging the generalization gap in state estimation. Furthermore, we uncover clear scaling behaviors in foundation-model-based Bayesian filtering, which combined with comprehensive component ablation studies, validate the structural optimality of our design and broaden the generalization scope for this research field.

==> compile_cache/main_aux.txt <==
\relax 
\providecommand\hyper@newdestlabel[2]{}
\providecommand\HyperFirstAtBeginDocument{\AtBeginDocument}
\HyperFirstAtBeginDocument{\ifx\hyper@anchor\@undefined
\global\let\oldcontentsline\contentsline
\gdef\contentsline#1#2#3#4{\oldcontentsline{#1}{#2}{#3}}
\global\let\oldnewlabel\newlabel
\gdef\newlabel#1#2{\newlabelxx{#1}#2}
\gdef\newlabelxx#1#2#3#4#5#6{\oldnewlabel{#1}{{#2}{#3}}}
\AtEndDocument{\ifx\hyper@anchor\@undefined
\let\contentsline\oldcontentsline
\let\newlabel\oldnewlabel
\fi}
\fi}
\global\let\hyper@last\relax 
\gdef\HyperFirstAtBeginDocument#1{#1}
\providecommand\HyField@AuxAddToFields[1]{}
\providecommand\HyField@AuxAddToCoFields[2]{}
\citation{Barfoot_2024}
\citation{GP-Bayes_Ko}
\citation{hickman2025neurips-causal}
\citation{s19102240}
\citation{10.1016/j.inffus.2023.101971,Course2023}
\citation{7528889,855552,11434934}
\citation{8683411}
\citation{wang2025yauyaualcomputertoolsolving,Yau_2025}
\citation{KalmanNet,RStateNet}
\citation{MEStimator}
\citation{FM-UKF}
\citation{SINDY}
\citation{10912639}
\citation{LLMFilter}
\citation{FM-UKF}
\@writefile{toc}{\setcounter {tocdepth}{-1}}
\@writefile{toc}{\contentsline {section}{\numberline {1}Introduction}{1}{section.1}\protected@file@percent }
\newlabel{sec:intro}{{1}{1}{Introduction}{section.1}{}}
\citation{liu2026falconxtimeseriesfoundation}
\citation{LLMFilter}
\citation{lai2026panda}
\@writefile{lof}{\contentsline {figure}{\numberline {1}{\ignorespaces Generalization scopes of FilterFM, LLMFilter, and FM-UKF. LLMFilter trains on one system at a time and transfers across datasets at fixed state dimension \(N\) via System-as-Prompt. FM-UKF learns dynamics across parameter settings within one system family and uses a UKF with a known observation model. FilterFM is pretrained on a corpus of heterogeneous systems and evaluated on unseen systems using the same checkpoint without fine-tuning.}}{2}{figure.1}\protected@file@percent }
\newlabel{fig:filtering_dataset_taxonomy}{{1}{2}{Generalization scopes of FilterFM, LLMFilter, and FM-UKF. LLMFilter trains on one system at a time and transfers across datasets at fixed state dimension \(N\) via System-as-Prompt. FM-UKF learns dynamics across parameter settings within one system family and uses a UKF with a known observation model. FilterFM is pretrained on a corpus of heterogeneous systems and evaluated on unseen systems using the same checkpoint without fine-tuning}{figure.1}{}}
\citation{7528889,855552,11434934,8683411}
\citation{KalmanNet}
\citation{MEStimator,RStateNet}
\citation{LLMFilter}
\citation{ansari2025chronos2univariateuniversalforecasting}
\citation{liu2026moirai20timeseries}
\citation{lai2026panda}
\citation{liu2026chaosnexusfoundationmodelodebased}
\citation{FM-UKF}
\citation{WEISS1965141}
\@writefile{toc}{\contentsline {section}{\numberline {2}Related Work}{3}{section.2}\protected@file@percent }
\newlabel{sec:related}{{2}{3}{Related Work}{section.2}{}}
\@writefile{toc}{\contentsline {section}{\numberline {3}Problem Formulation}{3}{section.3}\protected@file@percent }
\newlabel{sec:problem_formulation}{{3}{3}{Problem Formulation}{section.3}{}}
\newlabel{eq:state_space}{{1}{3}{Problem Formulation}{equation.3.1}{}}
\citation{kim2022revin}
\@writefile{lof}{\contentsline {figure}{\numberline {2}{\ignorespaces FilterFM architecture. The encoder combines patch-level temporal and variable interaction with intra-patch temporal interaction, cross-scale conditioning, and intra-patch variable interaction. State queries read shifted and current local memory for prior prediction and posterior update, followed by quantile decoding and de-normalization to the original state scale.}}{4}{figure.2}\protected@file@percent }
\newlabel{fig:framework}{{2}{4}{FilterFM architecture. The encoder combines patch-level temporal and variable interaction with intra-patch temporal interaction, cross-scale conditioning, and intra-patch variable interaction. State queries read shifted and current local memory for prior prediction and posterior update, followed by quantile decoding and de-normalization to the original state scale}{figure.2}{}}
\newlabel{eq:bayes_filtering}{{2}{4}{Problem Formulation}{equation.3.2}{}}
\@writefile{toc}{\contentsline {section}{\numberline {4}Method}{4}{section.4}\protected@file@percent }
\newlabel{sec:method}{{4}{4}{Method}{section.4}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {4.1}Hierarchical Two-Level Observation Sequence Encoder}{4}{subsection.4.1}\protected@file@percent }
\newlabel{sec:method_encoder}{{4.1}{4}{Hierarchical Two-Level Observation Sequence Encoder}{subsection.4.1}{}}
\newlabel{sec:method_norm_token}{{4.1}{4}{Hierarchical Two-Level Observation Sequence Encoder}{subsection.4.1}{}}
\citation{liu2026falconxtimeseriesfoundation}
\newlabel{sec:method_temporal_attention}{{4.1}{5}{Hierarchical Two-Level Observation Sequence Encoder}{subsection.4.1}{}}
\newlabel{eq:method_temporal_block}{{3}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.3}{}}
\newlabel{eq:method_diffattn}{{4}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.4}{}}
\newlabel{eq:method_reassemble}{{5}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.5}{}}
\newlabel{sec:method_patch_memory}{{4.1}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.5}{}}
\newlabel{eq:method_retrieve}{{6}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.6}{}}
\newlabel{eq:method_topdown_read}{{7}{5}{Hierarchical Two-Level Observation Sequence Encoder}{equation.4.7}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {4.2}Prior-to-Posterior State-Reconstruction Module}{5}{subsection.4.2}\protected@file@percent }
\newlabel{sec:method_belief}{{4.2}{5}{Prior-to-Posterior State-Reconstruction Module}{subsection.4.2}{}}
\@writefile{lot}{\contentsline {table}{\numberline {1}{\ignorespaces In-domain raw-space RMSE on 14 dynamical systems (lower is better). Red, blue underlining, and teal italics indicate the top three results; \(1^{st}\) Count denotes row-wise wins. Rankings use unrounded values. Missing entries (--) are excluded from the corresponding method's average.}}{6}{table.1}\protected@file@percent }
\newlabel{tab:panda_foundation_selected14_online}{{1}{6}{In-domain raw-space RMSE on 14 dynamical systems (lower is better). Red, blue underlining, and teal italics indicate the top three results; \(1^{st}\) Count denotes row-wise wins. Rankings use unrounded values. Missing entries (--) are excluded from the corresponding method's average}{table.1}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {3}{\ignorespaces State-estimation trajectories on five high-dimensional in-domain systems (columns), with three state channels per system (rows). FilterFM tracks rapid changes in Lorenz96 and VL20, turning points in Vanderpol64, and small fluctuations in Rossler96. LLMFilter shows jumps and large offsets on Cubic-Sensoring100, while FM-UKF exhibits timing and amplitude errors. Light-red shading shows FilterFM's predicted $0.1$--$0.9$ quantile interval.}}{6}{figure.3}\protected@file@percent }
\newlabel{fig:trajectory_baseline}{{3}{6}{State-estimation trajectories on five high-dimensional in-domain systems (columns), with three state channels per system (rows). FilterFM tracks rapid changes in Lorenz96 and VL20, turning points in Vanderpol64, and small fluctuations in Rossler96. LLMFilter shows jumps and large offsets on Cubic-Sensoring100, while FM-UKF exhibits timing and amplitude errors. Light-red shading shows FilterFM's predicted $0.1$--$0.9$ quantile interval}{figure.3}{}}
\newlabel{eq:method_prior}{{8}{6}{Prior-to-Posterior State-Reconstruction Module}{equation.4.8}{}}
\citation{selkov}
\citation{SINDY}
\citation{lorenz96}
\citation{vissio2020mechanics}
\citation{hazewinkel1983cubic}
\citation{lai2026panda}
\citation{MEStimator}
\citation{RStateNet}
\citation{ProTran}
\citation{KalmanNet}
\citation{RNNYYF}
\citation{LLMFilter}
\citation{FM-UKF}
\citation{882463}
\citation{Evensen1994EnKF}
\citation{8683411}
\citation{touvron2023llama}
\@writefile{lof}{\contentsline {figure}{\numberline {4}{\ignorespaces Per-step inference latency on 14 benchmark systems. The y-axis reports latency in ms/step on a base-10 logarithmic scale. Measurements use a single NVIDIA A800 GPU and exclude model loading. FilterFM is fastest on every system, averaging 0.145\nobreakspace  {}ms/step.}}{7}{figure.4}\protected@file@percent }
\newlabel{fig:runtime_selected14}{{4}{7}{Per-step inference latency on 14 benchmark systems. The y-axis reports latency in ms/step on a base-10 logarithmic scale. Measurements use a single NVIDIA A800 GPU and exclude model loading. FilterFM is fastest on every system, averaging 0.145~ms/step}{figure.4}{}}
\newlabel{eq:method_posterior_innovation}{{9}{7}{Prior-to-Posterior State-Reconstruction Module}{equation.4.9}{}}
\@writefile{toc}{\contentsline {section}{\numberline {5}Experiment}{7}{section.5}\protected@file@percent }
\newlabel{sec:exp_datasets}{{5}{7}{Experiment}{section.5}{}}
\newlabel{sec:exp_baselines}{{5}{7}{Experiment}{section.5}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {5.1}In-Domain Performance in Terms of Accuracy, Runtime, and Robustness}{7}{subsection.5.1}\protected@file@percent }
\newlabel{sec:exp_indomain}{{5.1}{7}{In-Domain Performance in Terms of Accuracy, Runtime, and Robustness}{subsection.5.1}{}}
\citation{LLMFilter,Evensen1994EnKF}
\@writefile{lof}{\contentsline {figure}{\numberline {5}{\ignorespaces Observation-noise misspecification: true covariance is scaled up while online filters retain their original assumed covariance. FilterFM achieves the lowest pooled RMSE in 38 of the 40 displayed settings across low- and high-dimensional systems. Curves show pooled RMSE; shading denotes the population standard deviation of trajectory-wise RMSE over 20 test trajectories.}}{8}{figure.5}\protected@file@percent }
\newlabel{fig:model_mismatch}{{5}{8}{Observation-noise misspecification: true covariance is scaled up while online filters retain their original assumed covariance. FilterFM achieves the lowest pooled RMSE in 38 of the 40 displayed settings across low- and high-dimensional systems. Curves show pooled RMSE; shading denotes the population standard deviation of trajectory-wise RMSE over 20 test trajectories}{figure.5}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {6}{\ignorespaces Ablation study of five architectural variants. Left and middle show raw and normalized RMSE distributions on in-domain and out-of-domain systems, respectively; boxes mark interquartile ranges and medians, with 5th--95th percentile whiskers. Right shows training-loss curves under identical data, optimization settings, and 20-epoch budgets. The full model achieves the lowest median errors on both splits and the lowest final training loss.}}{8}{figure.6}\protected@file@percent }
\newlabel{fig:ablation_dynamics}{{6}{8}{Ablation study of five architectural variants. Left and middle show raw and normalized RMSE distributions on in-domain and out-of-domain systems, respectively; boxes mark interquartile ranges and medians, with 5th--95th percentile whiskers. Right shows training-loss curves under identical data, optimization settings, and 20-epoch budgets. The full model achieves the lowest median errors on both splits and the lowest final training loss}{figure.6}{}}
\citation{lai2026panda}
\@writefile{lof}{\contentsline {figure}{\numberline {7}{\ignorespaces Prior-loss sweep and scaling behavior. (A)\nobreakspace  {}Raw RMSE on nine high-dimensional in-domain systems (blue; 40--100 state variables) and OOS systems (red). Dashed lines: direct posterior reconstruction; star: best OOS setting ($\lambda _{\rm  prior}=1.0$). Full in-domain results can be found in Appendix\nobreakspace  {}\ref  {app:prior_loss_weight}. (B,C)\nobreakspace  {}Mean and median OOS normalized RMSE versus training-system count and model capacity, with measurements (dots), power-law fits (dashed curves), and logarithmic x-axes.}}{9}{figure.7}\protected@file@percent }
\newlabel{fig:scaling}{{7}{9}{Prior-loss sweep and scaling behavior. (A)~Raw RMSE on nine high-dimensional in-domain systems (blue; 40--100 state variables) and OOS systems (red). Dashed lines: direct posterior reconstruction; star: best OOS setting ($\lambda _{\rm prior}=1.0$). Full in-domain results can be found in Appendix~\ref {app:prior_loss_weight}. (B,C)~Mean and median OOS normalized RMSE versus training-system count and model capacity, with measurements (dots), power-law fits (dashed curves), and logarithmic x-axes}{figure.7}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {5.2}Zero-Shot Generalization and Ablation Analysis}{9}{subsection.5.2}\protected@file@percent }
\newlabel{sec:exp_zeroshot}{{5.2}{9}{Zero-Shot Generalization and Ablation Analysis}{subsection.5.2}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {5.3}Scaling Behavior}{9}{subsection.5.3}\protected@file@percent }
\newlabel{sec:exp_scaling}{{5.3}{9}{Scaling Behavior}{subsection.5.3}{}}
\citation{lai2026panda}
\bibcite{ansari2025chronos2univariateuniversalforecasting}{{1}{2025}{{Ansari et~al.}}{{Ansari, Shchur, Küken, Auer, Han, Mercado, Rangapuram, Shen, Stella, Zhang, Goswami, Kapoor, Maddix, Guerron, Hu, Yin, Erickson, Desai, Wang, Rangwala, Karypis, Wang, and Bohlke-Schneider}}}
\bibcite{Barfoot_2024}{{2}{2024}{{Barfoot}}{{}}}
\@writefile{toc}{\contentsline {section}{\numberline {6}Conclusion and Future Work}{10}{section.6}\protected@file@percent }
\bibcite{SINDY}{{3}{2016}{{Brunton et~al.}}{{Brunton, Proctor, and Kutz}}}
\bibcite{burgers1948mathematical}{{4}{1948}{{Burgers}}{{}}}
\bibcite{11434934}{{5}{2026}{{Cao et~al.}}{{Cao, Zhang, Sun, Liu, Yau, and Li}}}
\bibcite{RNNYYF}{{6}{2025}{{Chen et~al.}}{{Chen, Sun, Tao, and Yau}}}
\bibcite{Course2023}{{7}{2023}{{Course \& Nair}}{{Course and Nair}}}
\bibcite{RStateNet}{{8}{2024}{{Dahal et~al.}}{{Dahal, Mentasti, Paparusso, Arrigoni, and Braghin}}}
\bibcite{das2024decoder}{{9}{2024}{{Das et~al.}}{{Das, Kong, Sen, and Zhou}}}
\bibcite{duffing1918forced}{{10}{1918}{{Duffing}}{{}}}
\bibcite{duran2024outlier}{{11}{2024}{{Duran-Martin et~al.}}{{Duran-Martin, Altamirano, Shestopaloff, S{\'a}nchez-Betancourt, Knoblauch, Jones, Briol, and Murphy}}}
\bibcite{Evensen1994EnKF}{{12}{1994}{{Evensen}}{{}}}
\bibcite{fitzhugh1961impulses}{{13}{1961}{{FitzHugh}}{{}}}
\bibcite{8683411}{{14}{2019}{{Godsill}}{{}}}
\bibcite{hassard1981hopf}{{15}{1981}{{Hassard et~al.}}{{Hassard, Kazarinoff, and Wan}}}
\bibcite{hazewinkel1983cubic}{{16}{1983}{{Hazewinkel et~al.}}{{Hazewinkel, Marcus, and Sussmann}}}
\bibcite{hickman2025neurips-causal}{{17}{2025}{{Hickman et~al.}}{{Hickman, Trajkovi{\'c}, Kaltenborn, Pelletier, Archibald, Gurwicz, Nowack, Rolnick, and Boussard}}}
\bibcite{FM-UKF}{{18}{2025}{{Holtmann et~al.}}{{Holtmann, Stenger, Posada-Moreno, Solowjow, and Trimpe}}}
\bibcite{855552}{{19}{2000}{{Ito \& Xiong}}{{Ito and Xiong}}}
\bibcite{MEStimator}{{20}{2022}{{Ji et~al.}}{{Ji, Mun, Kim, and Hwangbo}}}
\bibcite{kim2022revin}{{21}{2022}{{Kim et~al.}}{{Kim, Kim, Tae, Park, Choi, and Choo}}}
\bibcite{GP-Bayes_Ko}{{22}{2009}{{Ko \& Fox}}{{Ko and Fox}}}
\bibcite{lai2026panda}{{23}{2026}{{Lai et~al.}}{{Lai, Bao, and Gilpin}}}
\bibcite{levien1993double}{{24}{1993}{{Levien \& Tan}}{{Levien and Tan}}}
\bibcite{7528889}{{25}{2015}{{Li et~al.}}{{Li, Li, Ji, and Dai}}}
\bibcite{liu2026chaosnexusfoundationmodelodebased}{{26}{2026{a}}{{Liu et~al.}}{{Liu, Zhao, Ding, and Li}}}
\bibcite{liu2026moirai20timeseries}{{27}{2026{b}}{{Liu et~al.}}{{Liu, Aksu, Liu, Liu, Yan, Pham, Savarese, Sahoo, Xiong, and Li}}}
\bibcite{LLMFilter}{{28}{2025}{{Liu et~al.}}{{Liu, Cao, Liu, He, Zhang, Wang, and Li}}}
\bibcite{liu2026falconxtimeseriesfoundation}{{29}{2026{c}}{{Liu et~al.}}{{Liu, Hu, Xia, Liu, Chen, Dai, Dong, and Yang}}}
\bibcite{lorenz96}{{30}{1995}{{Lorenz}}{{}}}
\bibcite{nagumo1962active}{{31}{1962}{{Nagumo et~al.}}{{Nagumo, Arimoto, and Yoshizawa}}}
\bibcite{KalmanNet}{{32}{2022}{{Revach et~al.}}{{Revach, Shlezinger, Ni, Escoriza, van Sloun, and Eldar}}}
\bibcite{rossler1976equation}{{33}{1976}{{R{\"o}ssler}}{{}}}
\bibcite{selkov}{{34}{1968}{{Sel'kov}}{{}}}
\bibcite{smith1962application}{{35}{1962}{{Smith et~al.}}{{Smith, Schmidt, and McGee}}}
\bibcite{ProTran}{{36}{2021}{{Tang \& Matteson}}{{Tang and Matteson}}}
\bibcite{touvron2023llama}{{37}{2023}{{Touvron et~al.}}{{Touvron, Lavril, Izacard, Martinet, Lachaux, Lacroix, Rozi{\`e}re, Goyal, Hambro, Azhar, Rodriguez, Joulin, Grave, and Lample}}}
\bibcite{vanderpol1926relaxation}{{38}{1926}{{van~der Pol}}{{}}}
\bibcite{vissio2020mechanics}{{39}{2020}{{Vissio \& Lucarini}}{{Vissio and Lucarini}}}
\bibcite{882463}{{40}{2000}{{Wan \& Van Der~Merwe}}{{Wan and Van Der~Merwe}}}
\bibcite{wang2025yauyaualcomputertoolsolving}{{41}{2025}{{Wang et~al.}}{{Wang, Xu, Wei, Luo, Yau, Yau, and Wu}}}
\bibcite{s19102240}{{42}{2019}{{Wang \& Chiang}}{{Wang and Chiang}}}
\bibcite{WEISS1965141}{{43}{1965}{{Weiss \& Kalman}}{{Weiss and Kalman}}}
\bibcite{wilks2005effects}{{44}{2005}{{Wilks}}{{}}}
\bibcite{Yau_2025}{{45}{2025}{{Yau \& Niu}}{{Yau and Niu}}}
\bibcite{10.1016/j.inffus.2023.101971}{{46}{2024}{{Zhang et~al.}}{{Zhang, Mao, Yang, Ma, Li, and Gao}}}
\bibcite{10912639}{{47}{2025}{{Zheng et~al.}}{{Zheng, Zhou, Liu, and Liu}}}
\@writefile{toc}{\setcounter {tocdepth}{3}}
\citation{Evensen1994EnKF}
\citation{8683411}
\@writefile{toc}{\contentsline {section}{\numberline {A}Baseline Details}{15}{appendix.A}\protected@file@percent }
\newlabel{app:baseline_details}{{A}{15}{Baseline Details}{appendix.A}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {A.1}Classical and Robust Bayesian Filters}{15}{subsection.A.1}\protected@file@percent }
\newlabel{app:classical_baselines}{{A.1}{15}{Classical and Robust Bayesian Filters}{subsection.A.1}{}}
\newlabel{app:robust_baselines}{{A.1}{15}{Classical and Robust Bayesian Filters}{subsection.A.1}{}}
\newlabel{eq:baseline_ekf_predict}{{10}{15}{Classical and Robust Bayesian Filters}{equation.A.10}{}}
\newlabel{eq:baseline_ekf_update}{{11}{15}{Classical and Robust Bayesian Filters}{equation.A.11}{}}
\newlabel{eq:baseline_enkf_predict}{{12}{15}{Classical and Robust Bayesian Filters}{equation.A.12}{}}
\newlabel{eq:baseline_enkf}{{13}{15}{Classical and Robust Bayesian Filters}{equation.A.13}{}}
\newlabel{eq:baseline_enkf_mean}{{14}{15}{Classical and Robust Bayesian Filters}{equation.A.14}{}}
\citation{duran2024outlier}
\newlabel{eq:baseline_pf_predict}{{15}{16}{Classical and Robust Bayesian Filters}{equation.A.15}{}}
\newlabel{eq:baseline_pf_weights}{{16}{16}{Classical and Robust Bayesian Filters}{equation.A.16}{}}
\newlabel{eq:baseline_pf_mean}{{17}{16}{Classical and Robust Bayesian Filters}{equation.A.17}{}}
\newlabel{eq:baseline_robust_update}{{18}{16}{Classical and Robust Bayesian Filters}{equation.A.18}{}}
\newlabel{eq:baseline_enkfi}{{19}{16}{Classical and Robust Bayesian Filters}{equation.A.19}{}}
\newlabel{eq:baseline_enkfs}{{20}{16}{Classical and Robust Bayesian Filters}{equation.A.20}{}}
\citation{LLMFilter}
\citation{MEStimator}
\citation{RStateNet}
\citation{ProTran}
\citation{KalmanNet}
\citation{LLMFilter}
\citation{RNNYYF}
\newlabel{eq:baseline_hubenkf}{{21}{17}{Classical and Robust Bayesian Filters}{equation.A.21}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {A.2}Learning-Based Filters}{17}{subsection.A.2}\protected@file@percent }
\newlabel{app:learning_baselines}{{A.2}{17}{Learning-Based Filters}{subsection.A.2}{}}
\citation{LLMFilter}
\citation{FM-UKF}
\citation{RNNYYF}
\@writefile{toc}{\contentsline {subsection}{\numberline {A.3}Other Baselines}{18}{subsection.A.3}\protected@file@percent }
\newlabel{app:foundation_baselines}{{A.3}{18}{Other Baselines}{subsection.A.3}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {A.4}Training and Evaluation Settings}{18}{subsection.A.4}\protected@file@percent }
\newlabel{app:baseline_training}{{A.4}{18}{Training and Evaluation Settings}{subsection.A.4}{}}
\citation{LLMFilter}
\citation{smith1962application}
\citation{levien1993double}
\citation{selkov}
\citation{SINDY}
\citation{hassard1981hopf}
\citation{lorenz96}
\citation{vissio2020mechanics}
\citation{wilks2005effects}
\citation{vanderpol1926relaxation}
\citation{rossler1976equation}
\citation{duffing1918forced}
\citation{burgers1948mathematical}
\citation{fitzhugh1961impulses,nagumo1962active}
\citation{hazewinkel1983cubic}
\citation{smith1962application}
\@writefile{lot}{\contentsline {table}{\numberline {2}{\ignorespaces Baseline training settings for Table\nobreakspace  {}\ref  {tab:panda_foundation_selected14_online}. Window lengths are measured in time steps, \(N\) denotes state dimension, and maximum training epochs is the preset upper limit for each run.}}{19}{table.2}\protected@file@percent }
\newlabel{tab:baseline_training}{{2}{19}{Baseline training settings for Table~\ref {tab:panda_foundation_selected14_online}. Window lengths are measured in time steps, \(N\) denotes state dimension, and maximum training epochs is the preset upper limit for each run}{table.2}{}}
\@writefile{toc}{\contentsline {section}{\numberline {B}Dataset Details}{19}{appendix.B}\protected@file@percent }
\newlabel{app:dataset_details}{{B}{19}{Dataset Details}{appendix.B}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {B.1}Benchmark Systems}{19}{subsection.B.1}\protected@file@percent }
\newlabel{app:selected14_systems}{{B.1}{19}{Benchmark Systems}{subsection.B.1}{}}
\citation{levien1993double}
\citation{selkov}
\@writefile{lot}{\contentsline {table}{\numberline {3}{\ignorespaces Configuration of the fourteen in-domain benchmark systems. Here \(\bm  {R}\) and \(\bm  {Q}\) denote the process and observation noise covariances used for testing, with 20 test trajectories per system.}}{20}{table.3}\protected@file@percent }
\newlabel{tab:selected14_system_configs}{{3}{20}{Configuration of the fourteen in-domain benchmark systems. Here \(\bm {R}\) and \(\bm {Q}\) denote the process and observation noise covariances used for testing, with 20 test trajectories per system}{table.3}{}}
\citation{SINDY}
\citation{hassard1981hopf}
\citation{lorenz96}
\citation{vissio2020mechanics}
\citation{wilks2005effects}
\citation{vanderpol1926relaxation}
\citation{rossler1976equation}
\citation{duffing1918forced}
\citation{burgers1948mathematical}
\citation{fitzhugh1961impulses,nagumo1962active}
\citation{hazewinkel1983cubic}
\citation{lai2026panda}
\@writefile{toc}{\contentsline {subsection}{\numberline {B.2}Benchmark Split and Evaluation Protocol}{23}{subsection.B.2}\protected@file@percent }
\newlabel{app:benchmark_protocol}{{B.2}{23}{Benchmark Split and Evaluation Protocol}{subsection.B.2}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {B.3}Foundation Training Corpus Construction}{23}{subsection.B.3}\protected@file@percent }
\newlabel{app:training_corpus}{{B.3}{23}{Foundation Training Corpus Construction}{subsection.B.3}{}}
\@writefile{lot}{\contentsline {table}{\numberline {4}{\ignorespaces Composition of the main training corpus and held-out evaluation sets. All trajectories contain 200 time steps.}}{23}{table.4}\protected@file@percent }
\newlabel{tab:main_corpus_composition}{{4}{23}{Composition of the main training corpus and held-out evaluation sets. All trajectories contain 200 time steps}{table.4}{}}
\newlabel{eq:app_panda_lowdim}{{22}{23}{Foundation Training Corpus Construction}{equation.B.22}{}}
\citation{KalmanNet,LLMFilter}
\newlabel{eq:app_panda_composite}{{23}{24}{Foundation Training Corpus Construction}{equation.B.23}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {8}{\ignorespaces State-dimension distributions for (A) the fourteen benchmark systems and (B) the low-dimensional and zero-shot subsets in Table\nobreakspace  {}\ref  {tab:main_corpus_composition}. (C) The 15,120 training trajectories, stacked by data source. All horizontal axes display state dimension \(N\) as discrete categories.}}{24}{figure.8}\protected@file@percent }
\newlabel{fig:corpus_dimensions}{{8}{24}{State-dimension distributions for (A) the fourteen benchmark systems and (B) the low-dimensional and zero-shot subsets in Table~\ref {tab:main_corpus_composition}. (C) The 15,120 training trajectories, stacked by data source. All horizontal axes display state dimension \(N\) as discrete categories}{figure.8}{}}
\@writefile{toc}{\contentsline {section}{\numberline {C}More Experiment Results}{24}{appendix.C}\protected@file@percent }
\newlabel{app:experiment_details}{{C}{24}{More Experiment Results}{appendix.C}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {C.1}Runtime Evaluation Details}{25}{subsection.C.1}\protected@file@percent }
\newlabel{app:runtime_details}{{C.1}{25}{Runtime Evaluation Details}{subsection.C.1}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {C.2}Model Mismatch Evaluation Details}{25}{subsection.C.2}\protected@file@percent }
\newlabel{app:model_mismatch_details}{{C.2}{25}{Model Mismatch Evaluation Details}{subsection.C.2}{}}
\@writefile{lot}{\contentsline {table}{\numberline {5}{\ignorespaces Runtime details for the 14-system benchmark. All methods are evaluated on a single NVIDIA A800 GPU. Values are measured in ms/step with model loading excluded. LLMFilter timing includes the full System-as-Prompt input. Lower is better.}}{26}{table.5}\protected@file@percent }
\newlabel{tab:runtime_details}{{5}{26}{Runtime details for the 14-system benchmark. All methods are evaluated on a single NVIDIA A800 GPU. Values are measured in ms/step with model loading excluded. LLMFilter timing includes the full System-as-Prompt input. Lower is better}{table.5}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {C.3}Additional Ablation and Scaling Results}{26}{subsection.C.3}\protected@file@percent }
\newlabel{app:additional_ablation_scaling}{{C.3}{26}{Additional Ablation and Scaling Results}{subsection.C.3}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.1}Architectural Ablations}{26}{subsubsection.C.3.1}\protected@file@percent }
\newlabel{app:architectural_ablations}{{C.3.1}{26}{Architectural Ablations}{subsubsection.C.3.1}{}}
\@writefile{lot}{\contentsline {table}{\numberline {6}{\ignorespaces Model-mismatch raw-space RMSE on the 20 held-out testing trajectories, reported as pooled RMSE ${\scriptscriptstyle \pm }$ the population standard deviation of trajectory-wise RMSE. FilterFM rows are shaded. Lower is better, and the lowest pooled RMSE for each dataset and OCER is bolded.}}{27}{table.6}\protected@file@percent }
\newlabel{tab:model_mismatch_details}{{6}{27}{Model-mismatch raw-space RMSE on the 20 held-out testing trajectories, reported as pooled RMSE ${\scriptscriptstyle \pm }$ the population standard deviation of trajectory-wise RMSE. FilterFM rows are shaded. Lower is better, and the lowest pooled RMSE for each dataset and OCER is bolded}{table.6}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.2}Prior-to-Posterior Updates and Prior-Loss Weight}{27}{subsubsection.C.3.2}\protected@file@percent }
\newlabel{app:prior_loss_weight}{{C.3.2}{27}{Prior-to-Posterior Updates and Prior-Loss Weight}{subsubsection.C.3.2}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {9}{\ignorespaces Ablation trajectories. In-domain and zero-shot system trajectories across five architectural variants.}}{28}{figure.9}\protected@file@percent }
\newlabel{fig:ablation_trajectories}{{9}{28}{Ablation trajectories. In-domain and zero-shot system trajectories across five architectural variants}{figure.9}{}}
\@writefile{lot}{\contentsline {table}{\numberline {7}{\ignorespaces Prior-loss sweep and direct-posterior ablation. In-domain raw averages over all fourteen benchmark systems; High-dim raw averages over the subset with state dimension \(\ge 40\); OOS raw averages over zero-shot systems. Lower is better.}}{28}{table.7}\protected@file@percent }
\newlabel{tab:prior_weight_details}{{7}{28}{Prior-loss sweep and direct-posterior ablation. In-domain raw averages over all fourteen benchmark systems; High-dim raw averages over the subset with state dimension \(\ge 40\); OOS raw averages over zero-shot systems. Lower is better}{table.7}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.3}Scaling the Diversity of Training Systems}{29}{subsubsection.C.3.3}\protected@file@percent }
\@writefile{lot}{\contentsline {table}{\numberline {8}{\ignorespaces System-diversity scaling details. IC is the target number of initial conditions per system, and \(N_{\rm  sys}\) is the nominal system count of the corresponding training subset. The actual training-trajectory counts reflect data filtering and validation allocation. Values are OOS normalized RMSE statistics over 200-step windows sliced from 4096-step held-out trajectories. Lower is better.}}{29}{table.8}\protected@file@percent }
\newlabel{tab:ic_scaling_details}{{8}{29}{System-diversity scaling details. IC is the target number of initial conditions per system, and \(N_{\rm sys}\) is the nominal system count of the corresponding training subset. The actual training-trajectory counts reflect data filtering and validation allocation. Values are OOS normalized RMSE statistics over 200-step windows sliced from 4096-step held-out trajectories. Lower is better}{table.8}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.4}Scaling Model Capacity}{29}{subsubsection.C.3.4}\protected@file@percent }
\@writefile{lot}{\contentsline {table}{\numberline {9}{\ignorespaces Model-parameter scaling training and raw-space evaluation results. All results use the same data, training budget, and epoch-10 checkpoint selection and are from single-seed runs. Lower is better; the best value in each metric column is bolded.}}{30}{table.9}\protected@file@percent }
\newlabel{tab:model_parameter_scaling_results}{{9}{30}{Model-parameter scaling training and raw-space evaluation results. All results use the same data, training budget, and epoch-10 checkpoint selection and are from single-seed runs. Lower is better; the best value in each metric column is bolded}{table.9}{}}
\@writefile{lot}{\contentsline {table}{\numberline {10}{\ignorespaces Architecture configurations for model-capacity scaling. Patch-summary temporal encoding layers process observation tokens before pooling, as described in Appendix\nobreakspace  {}\ref  {app:method_patch_summaries}. Patch-level blocks combine causal temporal interaction with prototype-based variable interaction; intra-patch blocks additionally apply cross-scale conditioning between these operations, as detailed in Appendices\nobreakspace  {}\ref  {app:method_temporal_variable}--\ref  {app:method_cross_scale}. Prior-to-posterior state-reconstruction blocks follow Section\nobreakspace  {}\ref  {sec:method_belief} and Appendix\nobreakspace  {}\ref  {app:method_state_reconstruction}. The listed head count applies to temporal self-attention for patch-summary construction, patch-level and intra-patch temporal self-attention, and self-attention among prototypes at both levels. Gated reassembly and the Retrieve operators use single-head cross-attention.}}{30}{table.10}\protected@file@percent }
\newlabel{tab:model_parameter_scaling_architecture}{{10}{30}{Architecture configurations for model-capacity scaling. Patch-summary temporal encoding layers process observation tokens before pooling, as described in Appendix~\ref {app:method_patch_summaries}. Patch-level blocks combine causal temporal interaction with prototype-based variable interaction; intra-patch blocks additionally apply cross-scale conditioning between these operations, as detailed in Appendices~\ref {app:method_temporal_variable}--\ref {app:method_cross_scale}. Prior-to-posterior state-reconstruction blocks follow Section~\ref {sec:method_belief} and Appendix~\ref {app:method_state_reconstruction}. The listed head count applies to temporal self-attention for patch-summary construction, patch-level and intra-patch temporal self-attention, and self-attention among prototypes at both levels. Gated reassembly and the Retrieve operators use single-head cross-attention}{table.10}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.5}Scaling Training-Trajectory Coverage}{30}{subsubsection.C.3.5}\protected@file@percent }
\newlabel{app:trajectory_scaling}{{C.3.5}{30}{Scaling Training-Trajectory Coverage}{subsubsection.C.3.5}{}}
\citation{das2024decoder}
\@writefile{lof}{\contentsline {figure}{\numberline {10}{\ignorespaces Training-trajectory scaling at fixed model capacity and system diversity. Points show OOS trajectory-level mean or median RMSE averaged over three seeds, with vertical error bars indicating one sample standard deviation. Dashed curves show power-law-with-floor fits.}}{31}{figure.10}\protected@file@percent }
\newlabel{fig:trajectory_count_scaling}{{10}{31}{Training-trajectory scaling at fixed model capacity and system diversity. Points show OOS trajectory-level mean or median RMSE averaged over three seeds, with vertical error bars indicating one sample standard deviation. Dashed curves show power-law-with-floor fits}{figure.10}{}}
\@writefile{lot}{\contentsline {table}{\numberline {11}{\ignorespaces Training-trajectory scaling across three seeds. Entries report the mean ${\scriptscriptstyle \pm }$ sample standard deviation of each OOS trajectory statistic. All runs use the same 20,471 training systems and 20.11M-parameter model. Lower is better; the best average in each metric column is bolded.}}{31}{table.11}\protected@file@percent }
\newlabel{tab:trajectory_count_scaling}{{11}{31}{Training-trajectory scaling across three seeds. Entries report the mean ${\scriptscriptstyle \pm }$ sample standard deviation of each OOS trajectory statistic. All runs use the same 20,471 training systems and 20.11M-parameter model. Lower is better; the best average in each metric column is bolded}{table.11}{}}
\@writefile{toc}{\contentsline {subsubsection}{\numberline {C.3.6}Patch-Length Sensitivity}{31}{subsubsection.C.3.6}\protected@file@percent }
\@writefile{lot}{\contentsline {table}{\numberline {12}{\ignorespaces Patch-length sensitivity of FilterFM. In-domain values are trajectory-level means over the 280 test trajectories from the 14 main benchmark systems; OOS values are trajectory-level means over 8,207 held-out zero-shot trajectories. All runs use a single seed, predict the \(0.1/0.5/0.9\) quantiles, and use one prior-to-posterior state-reconstruction block. The shaded row is the \(P=20\) setting used in the main experiments. Lower is better.}}{32}{table.12}\protected@file@percent }
\newlabel{tab:patch_length_sensitivity}{{12}{32}{Patch-length sensitivity of FilterFM. In-domain values are trajectory-level means over the 280 test trajectories from the 14 main benchmark systems; OOS values are trajectory-level means over 8,207 held-out zero-shot trajectories. All runs use a single seed, predict the \(0.1/0.5/0.9\) quantiles, and use one prior-to-posterior state-reconstruction block. The shaded row is the \(P=20\) setting used in the main experiments. Lower is better}{table.12}{}}
\@writefile{toc}{\contentsline {section}{\numberline {D}Additional Method Details}{32}{appendix.D}\protected@file@percent }
\newlabel{app:method_details}{{D}{32}{Additional Method Details}{appendix.D}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.1}Representing Individual Observations}{32}{subsection.D.1}\protected@file@percent }
\newlabel{app:method_observation_tokens}{{D.1}{32}{Representing Individual Observations}{subsection.D.1}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.2}Summarizing Completed Patches}{32}{subsection.D.2}\protected@file@percent }
\newlabel{app:method_patch_summaries}{{D.2}{32}{Summarizing Completed Patches}{subsection.D.2}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.3}Temporal and Variable Interaction}{33}{subsection.D.3}\protected@file@percent }
\newlabel{app:method_temporal_variable}{{D.3}{33}{Temporal and Variable Interaction}{subsection.D.3}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.4}Cross-Scale Conditioning and Local Memory}{34}{subsection.D.4}\protected@file@percent }
\newlabel{app:method_cross_scale}{{D.4}{34}{Cross-Scale Conditioning and Local Memory}{subsection.D.4}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.5}State Queries and State Reconstruction}{35}{subsection.D.5}\protected@file@percent }
\newlabel{app:method_state_reconstruction}{{D.5}{35}{State Queries and State Reconstruction}{subsection.D.5}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.6}Exact Training Loss}{35}{subsection.D.6}\protected@file@percent }
\newlabel{app:method_training_loss}{{D.6}{35}{Exact Training Loss}{subsection.D.6}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.7}Main Model Training Configuration}{36}{subsection.D.7}\protected@file@percent }
\newlabel{app:main_hyperparameters}{{D.7}{36}{Main Model Training Configuration}{subsection.D.7}{}}
\@writefile{lot}{\contentsline {table}{\numberline {13}{\ignorespaces Architecture and training hyperparameters of the main FilterFM model.}}{36}{table.13}\protected@file@percent }
\newlabel{tab:main_hyperparameters}{{13}{36}{Architecture and training hyperparameters of the main FilterFM model}{table.13}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.8}Interpreting Patch-Level Interaction}{37}{subsection.D.8}\protected@file@percent }
\newlabel{app:patch_attention_interpretation}{{D.8}{37}{Interpreting Patch-Level Interaction}{subsection.D.8}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {11}{\ignorespaces Patch-level temporal attention from all four heads of the third patch-level block in the Table\nobreakspace  {}\ref  {tab:panda_foundation_selected14_online} checkpoint. Each system occupies one row and heads 1--4 occupy the columns. Within each heatmap, rows are query patches and columns are key patches; gray cells are causally masked. The marginal curves show the same unsmoothed observation channel in both directions, with alternating colors marking 20-step patches. All panels share a square-root color scale over weights from 0 to 1.}}{37}{figure.11}\protected@file@percent }
\newlabel{fig:patch_attention_visualization}{{11}{37}{Patch-level temporal attention from all four heads of the third patch-level block in the Table~\ref {tab:panda_foundation_selected14_online} checkpoint. Each system occupies one row and heads 1--4 occupy the columns. Within each heatmap, rows are query patches and columns are key patches; gray cells are causally masked. The marginal curves show the same unsmoothed observation channel in both directions, with alternating colors marking 20-step patches. All panels share a square-root color scale over weights from 0 to 1}{figure.11}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {D.9}Interpreting Prototype-Based Variable Interaction}{40}{subsection.D.9}\protected@file@percent }
\newlabel{app:prototype_writing_interpretation}{{D.9}{40}{Interpreting Prototype-Based Variable Interaction}{subsection.D.9}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {12}{\ignorespaces Coefficients \(\alpha ^{\ell ,+}_{p,m,c}-0.5\alpha ^{\ell ,-}_{p,m,c}\) for forming prototypes in Eq.\nobreakspace  {}(\ref  {eq:method_diffattn}), before the common \(1/M\) factor. Rows are prototype slots and columns are observation channels. Panels share a linear color scale: red indicates positive coefficients and blue negative coefficients.}}{40}{figure.12}\protected@file@percent }
\newlabel{fig:prototype_writing}{{12}{40}{Coefficients \(\alpha ^{\ell ,+}_{p,m,c}-0.5\alpha ^{\ell ,-}_{p,m,c}\) for forming prototypes in Eq.~(\ref {eq:method_diffattn}), before the common \(1/M\) factor. Rows are prototype slots and columns are observation channels. Panels share a linear color scale: red indicates positive coefficients and blue negative coefficients}{figure.12}{}}
\@writefile{toc}{\contentsline {section}{\numberline {E}More State Estimation Showcase}{41}{appendix.E}\protected@file@percent }
\newlabel{app:state_estimation_showcase}{{E}{41}{More State Estimation Showcase}{appendix.E}{}}
\@writefile{toc}{\contentsline {subsection}{\numberline {E.1}In-Domain State Estimation}{41}{subsection.E.1}\protected@file@percent }
\newlabel{app:indomain_trajectory_showcase}{{E.1}{41}{In-Domain State Estimation}{subsection.E.1}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {13}{\ignorespaces Additional in-domain state-estimation examples on Tracking.}}{41}{figure.13}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_tracking}{{13}{41}{Additional in-domain state-estimation examples on Tracking}{figure.13}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {14}{\ignorespaces In-domain state estimation on Cubic-Sensoring100: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{42}{figure.14}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_cubic}{{14}{42}{In-domain state estimation on Cubic-Sensoring100: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.14}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {15}{\ignorespaces Additional in-domain state-estimation examples on Pendulum.}}{43}{figure.15}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_pendulum}{{15}{43}{Additional in-domain state-estimation examples on Pendulum}{figure.15}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {16}{\ignorespaces Additional in-domain state-estimation examples on Selkov.}}{43}{figure.16}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_selkov}{{16}{43}{Additional in-domain state-estimation examples on Selkov}{figure.16}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {17}{\ignorespaces Additional in-domain state-estimation examples on Oscillator.}}{44}{figure.17}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_oscillator}{{17}{44}{Additional in-domain state-estimation examples on Oscillator}{figure.17}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {18}{\ignorespaces Additional in-domain state-estimation examples on Hopf.}}{44}{figure.18}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_hopf}{{18}{44}{Additional in-domain state-estimation examples on Hopf}{figure.18}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {19}{\ignorespaces In-domain state estimation on Lorenz96: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{45}{figure.19}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_lorenz96}{{19}{45}{In-domain state estimation on Lorenz96: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.19}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {20}{\ignorespaces In-domain state estimation on VL20: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{46}{figure.20}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_vl20}{{20}{46}{In-domain state estimation on VL20: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.20}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {21}{\ignorespaces In-domain state estimation on LorenzUV40: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{47}{figure.21}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_lorenzuv40}{{21}{47}{In-domain state estimation on LorenzUV40: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.21}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {22}{\ignorespaces In-domain state estimation on Vanderpol64: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{48}{figure.22}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_vanderpol64}{{22}{48}{In-domain state estimation on Vanderpol64: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.22}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {23}{\ignorespaces In-domain state estimation on Rossler96: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{49}{figure.23}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_rossler96}{{23}{49}{In-domain state estimation on Rossler96: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.23}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {24}{\ignorespaces In-domain state estimation on Duffing64: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{50}{figure.24}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_duffing64}{{24}{50}{In-domain state estimation on Duffing64: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.24}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {25}{\ignorespaces In-domain state estimation on Burgers64: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{51}{figure.25}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_burgers64}{{25}{51}{In-domain state estimation on Burgers64: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.25}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {26}{\ignorespaces In-domain state estimation on Fhn64: six state channels from three held-out trajectories, with the same axis limits across methods in each row.}}{52}{figure.26}\protected@file@percent }
\newlabel{fig:additional_state_estimation_showcase_fhn64}{{26}{52}{In-domain state estimation on Fhn64: six state channels from three held-out trajectories, with the same axis limits across methods in each row}{figure.26}{}}
\citation{lai2026panda}
\@writefile{toc}{\contentsline {subsection}{\numberline {E.2}Zero-Shot State Estimation}{53}{subsection.E.2}\protected@file@percent }
\newlabel{app:oos_trajectory_showcase}{{E.2}{53}{Zero-Shot State Estimation}{subsection.E.2}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {27}{\ignorespaces Zero-shot state estimation on two three-dimensional held-out systems. Each column shows one system, with all three state channels arranged from top to bottom. Black and red curves denote the ground truth and FilterFM posterior median, respectively; light-red bands indicate the $0.1$--$0.9$ quantile intervals. All examples use the main checkpoint without fine-tuning.}}{53}{figure.27}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_1}{{27}{53}{Zero-shot state estimation on two three-dimensional held-out systems. Each column shows one system, with all three state channels arranged from top to bottom. Black and red curves denote the ground truth and FilterFM posterior median, respectively; light-red bands indicate the $0.1$--$0.9$ quantile intervals. All examples use the main checkpoint without fine-tuning}{figure.27}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {28}{\ignorespaces Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{54}{figure.28}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_2}{{28}{54}{Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.28}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {29}{\ignorespaces Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{55}{figure.29}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_3}{{29}{55}{Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.29}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {30}{\ignorespaces Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{56}{figure.30}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_4}{{30}{56}{Zero-shot state estimation on two additional three-dimensional held-out systems. Each column shows one system and all three state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.30}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {31}{\ignorespaces Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{57}{figure.31}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_5}{{31}{57}{Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.31}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {32}{\ignorespaces Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{58}{figure.32}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_6}{{32}{58}{Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.32}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {33}{\ignorespaces Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{59}{figure.33}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_7}{{33}{59}{Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.33}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {34}{\ignorespaces Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{60}{figure.34}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_8}{{34}{60}{Zero-shot state estimation on two additional four-dimensional held-out systems. Each column shows one system and all four state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.34}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {35}{\ignorespaces Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{61}{figure.35}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_9}{{35}{61}{Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.35}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {36}{\ignorespaces Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{62}{figure.36}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_10}{{36}{62}{Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.36}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {37}{\ignorespaces Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{63}{figure.37}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_11}{{37}{63}{Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.37}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {38}{\ignorespaces Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{64}{figure.38}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_12}{{38}{64}{Zero-shot state estimation on two additional five-dimensional held-out systems. Each column shows one system and all five state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.38}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {39}{\ignorespaces Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{65}{figure.39}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_13}{{39}{65}{Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.39}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {40}{\ignorespaces Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{66}{figure.40}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_14}{{40}{66}{Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.40}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {41}{\ignorespaces Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{67}{figure.41}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_15}{{41}{67}{Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.41}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {42}{\ignorespaces Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure\nobreakspace  {}\ref  {fig:oos_heldout_trajectories_1}.}}{68}{figure.42}\protected@file@percent }
\newlabel{fig:oos_heldout_trajectories_16}{{42}{68}{Zero-shot state estimation on two additional six-dimensional held-out systems. Each column shows one system and all six state channels, using the same checkpoint and plotting conventions as Figure~\ref {fig:oos_heldout_trajectories_1}}{figure.42}{}}
\citation{LLMFilter}
\@writefile{toc}{\contentsline {section}{\numberline {F}System-as-Prompt Inputs for LLMFilter}{69}{appendix.F}\protected@file@percent }
\newlabel{app:llmfilter_prompts}{{F}{69}{System-as-Prompt Inputs for LLMFilter}{appendix.F}{}}
\gdef \@abspage@last{74}


==> compile_cache/main_bbl.txt <==
\begin{thebibliography}{47}
\providecommand{\natexlab}[1]{#1}
\providecommand{\url}[1]{\texttt{#1}}
\expandafter\ifx\csname urlstyle\endcsname\relax
  \providecommand{\doi}[1]{doi: #1}\else
  \providecommand{\doi}{doi: \begingroup \urlstyle{rm}\Url}\fi

\bibitem[Ansari et~al.(2025)Ansari, Shchur, Küken, Auer, Han, Mercado,
  Rangapuram, Shen, Stella, Zhang, Goswami, Kapoor, Maddix, Guerron, Hu, Yin,
  Erickson, Desai, Wang, Rangwala, Karypis, Wang, and
  Bohlke-Schneider]{ansari2025chronos2univariateuniversalforecasting}
Abdul~Fatir Ansari, Oleksandr Shchur, Jaris Küken, Andreas Auer, Boran Han,
  Pedro Mercado, Syama~Sundar Rangapuram, Huibin Shen, Lorenzo Stella, Xiyuan
  Zhang, Mononito Goswami, Shubham Kapoor, Danielle~C. Maddix, Pablo Guerron,
  Tony Hu, Junming Yin, Nick Erickson, Prateek~Mutalik Desai, Hao Wang, Huzefa
  Rangwala, George Karypis, Yuyang Wang, and Michael Bohlke-Schneider.
\newblock {C}hronos-2: {F}rom univariate to universal forecasting.
\newblock \emph{arXiv preprint arXiv:2510.15821}, 2025.

\bibitem[Barfoot(2024)]{Barfoot_2024}
Timothy~D. Barfoot.
\newblock \emph{State estimation for robotics}.
\newblock Cambridge University Press, Cambridge, 2024.

\bibitem[Brunton et~al.(2016)Brunton, Proctor, and Kutz]{SINDY}
Steven~L. Brunton, Joshua~L. Proctor, and J.~Nathan Kutz.
\newblock Discovering governing equations from data by sparse identification of
  nonlinear dynamical systems.
\newblock \emph{Proceedings of the National Academy of Sciences}, 113\penalty0
  (15):\penalty0 3932--3937, 2016.

\bibitem[Burgers(1948)]{burgers1948mathematical}
J.~M. Burgers.
\newblock A mathematical model illustrating the theory of turbulence.
\newblock In \emph{Advances in applied mechanics}, volume~1, pp.\  171--199.
  Academic Press, 1948.

\bibitem[Cao et~al.(2026)Cao, Zhang, Sun, Liu, Yau, and Li]{11434934}
Wenhan Cao, Tianyi Zhang, Zeju Sun, Chang Liu, Stephen S.-T. Yau, and
  Shengbo~Eben Li.
\newblock Nonlinear {B}ayesian filtering with natural gradient {G}aussian
  approximation.
\newblock \emph{IEEE Transactions on Pattern Analysis and Machine
  Intelligence}, 48\penalty0 (7):\penalty0 8581--8597, 2026.

\bibitem[Chen et~al.(2025)Chen, Sun, Tao, and Yau]{RNNYYF}
Xiuqiong Chen, Zeju Sun, Yangtianze Tao, and Stephen S.-T. Yau.
\newblock A uniform framework of {Y}au--{Y}au algorithm based on deep learning
  with the capability of overcoming the curse of dimensionality.
\newblock \emph{IEEE Transactions on Automatic Control}, 70\penalty0
  (1):\penalty0 339--354, 2025.

\bibitem[Course \& Nair(2023)Course and Nair]{Course2023}
Kevin Course and Prasanth~B. Nair.
\newblock State estimation of a physical system with unknown governing
  equations.
\newblock \emph{Nature}, 622\penalty0 (7982):\penalty0 261--267, 2023.

\bibitem[Dahal et~al.(2024)Dahal, Mentasti, Paparusso, Arrigoni, and
  Braghin]{RStateNet}
Pragyan Dahal, Simone Mentasti, Luca Paparusso, Stefano Arrigoni, and Francesco
  Braghin.
\newblock {R}obust{S}tate{N}et: {R}obust ego vehicle state estimation for
  autonomous driving.
\newblock \emph{Robotics and Autonomous Systems}, 172:\penalty0 104585, 2024.

\bibitem[Das et~al.(2024)Das, Kong, Sen, and Zhou]{das2024decoder}
Abhimanyu Das, Weihao Kong, Rajat Sen, and Yichen Zhou.
\newblock A decoder-only foundation model for time-series forecasting.
\newblock In \emph{Proc. ICML}, Vienna, 2024.

\bibitem[Duffing(1918)]{duffing1918forced}
Georg Duffing.
\newblock \emph{Erzwungene Schwingungen bei ver{\"a}nderlicher Eigenfrequenz
  und ihre technische Bedeutung}.
\newblock Vieweg, Braunschweig, 1918.

\bibitem[Duran-Martin et~al.(2024)Duran-Martin, Altamirano, Shestopaloff,
  S{\'a}nchez-Betancourt, Knoblauch, Jones, Briol, and
  Murphy]{duran2024outlier}
Gerardo Duran-Martin, Matias Altamirano, Alex Shestopaloff, Leandro
  S{\'a}nchez-Betancourt, Jeremias Knoblauch, Matt Jones, Francois-Xavier
  Briol, and Kevin~Patrick Murphy.
\newblock Outlier-robust {K}alman filtering through generalised {B}ayes.
\newblock In \emph{Proc. ICML}, Vienna, 2024.

\bibitem[Evensen(1994)]{Evensen1994EnKF}
Geir Evensen.
\newblock Sequential data assimilation with a nonlinear quasi-geostrophic model
  using {M}onte {C}arlo methods to forecast error statistics.
\newblock \emph{Journal of Geophysical Research: Oceans}, 99\penalty0
  (C5):\penalty0 10143--10162, 1994.

\bibitem[FitzHugh(1961)]{fitzhugh1961impulses}
Richard FitzHugh.
\newblock Impulses and physiological states in theoretical models of nerve
  membrane.
\newblock \emph{Biophysical Journal}, 1\penalty0 (6):\penalty0 445--466, 1961.

\bibitem[Godsill(2019)]{8683411}
Simon Godsill.
\newblock Particle filtering: {T}he first 25 years and beyond.
\newblock In \emph{Proc. ICASSP}, Brighton, 2019.

\bibitem[Hassard et~al.(1981)Hassard, Kazarinoff, and Wan]{hassard1981hopf}
Brian~D. Hassard, Nicholas~D. Kazarinoff, and Yieh-Hei Wan.
\newblock \emph{Theory and applications of {H}opf bifurcation}.
\newblock Cambridge University Press, Cambridge, 1981.

\bibitem[Hazewinkel et~al.(1983)Hazewinkel, Marcus, and
  Sussmann]{hazewinkel1983cubic}
M.~Hazewinkel, S.~I. Marcus, and H.~J. Sussmann.
\newblock Nonexistence of finite-dimensional filters for conditional statistics
  of the cubic sensor problem.
\newblock \emph{Systems \& Control Letters}, 3\penalty0 (6):\penalty0 331--340,
  1983.

\bibitem[Hickman et~al.(2025)Hickman, Trajkovi{\'c}, Kaltenborn, Pelletier,
  Archibald, Gurwicz, Nowack, Rolnick, and Boussard]{hickman2025neurips-causal}
Sebastian H.~M. Hickman, Ilija Trajkovi{\'c}, Julia Kaltenborn, Francis
  Pelletier, Alex Archibald, Yaniv Gurwicz, Peer Nowack, David Rolnick, and
  Julien Boussard.
\newblock Causal climate emulation with {B}ayesian filtering.
\newblock In \emph{Proc. NeurIPS}, San Diego and Mexico City, 2025.

\bibitem[Holtmann et~al.(2025)Holtmann, Stenger, Posada-Moreno, Solowjow, and
  Trimpe]{FM-UKF}
Tobin Holtmann, David Stenger, Andres Posada-Moreno, Friedrich Solowjow, and
  Sebastian Trimpe.
\newblock Sailing towards zero-shot state estimation using foundation models
  combined with a {UKF}.
\newblock In \emph{Proc. CDC}, Rio de Janeiro, 2025.

\bibitem[Ito \& Xiong(2000)Ito and Xiong]{855552}
K.~Ito and K.~Xiong.
\newblock {G}aussian filters for nonlinear filtering problems.
\newblock \emph{IEEE Transactions on Automatic Control}, 45\penalty0
  (5):\penalty0 910--927, 2000.

\bibitem[Ji et~al.(2022)Ji, Mun, Kim, and Hwangbo]{MEStimator}
Gwanghyeon Ji, Juhyeok Mun, Hyeongjun Kim, and Jemin Hwangbo.
\newblock Concurrent training of a control policy and a state estimator for
  dynamic and robust legged locomotion.
\newblock \emph{IEEE Robotics and Automation Letters}, 7\penalty0 (2):\penalty0
  4630--4637, 2022.

\bibitem[Kim et~al.(2022)Kim, Kim, Tae, Park, Choi, and Choo]{kim2022revin}
Taesung Kim, Jinhee Kim, Yunwon Tae, Cheonbok Park, Jang-Ho Choi, and Jaegul
  Choo.
\newblock Reversible instance normalization for accurate time-series
  forecasting against distribution shift.
\newblock In \emph{Proc. ICLR}, Conference held virtually, 2022.

\bibitem[Ko \& Fox(2009)Ko and Fox]{GP-Bayes_Ko}
Jonathan Ko and Dieter Fox.
\newblock {GP}-{B}ayes{F}ilters: {B}ayesian filtering using {G}aussian process
  prediction and observation models.
\newblock \emph{Autonomous Robots}, 27\penalty0 (1):\penalty0 75--90, 2009.

\bibitem[Lai et~al.(2026)Lai, Bao, and Gilpin]{lai2026panda}
Jeffrey~B. Lai, Anthony Bao, and William Gilpin.
\newblock {P}anda: {A} pretrained forecast model for chaotic dynamics.
\newblock In \emph{Proc. ICLR}, Rio de Janeiro, 2026.

\bibitem[Levien \& Tan(1993)Levien and Tan]{levien1993double}
R.~B. Levien and S.~M. Tan.
\newblock Double pendulum: {A}n experiment in chaos.
\newblock \emph{American Journal of Physics}, 61\penalty0 (11):\penalty0
  1038--1044, 1993.

\bibitem[Li et~al.(2015)Li, Li, Ji, and Dai]{7528889}
Qiang Li, Ranyang Li, Kaifan Ji, and Wei Dai.
\newblock {K}alman filter and its application.
\newblock In \emph{Proc. ICINIS}, Tianjin, 2015.

\bibitem[Liu et~al.(2026{\natexlab{a}})Liu, Zhao, Ding, and
  Li]{liu2026chaosnexusfoundationmodelodebased}
Chang Liu, Bohao Zhao, Jingtao Ding, and Yong Li.
\newblock {C}haos{N}exus: {A} foundation model for {ODE}-based chaotic system
  forecasting with hierarchical multi-scale awareness.
\newblock In \emph{Proc. ICML}, Seoul, 2026{\natexlab{a}}.

\bibitem[Liu et~al.(2026{\natexlab{b}})Liu, Aksu, Liu, Liu, Yan, Pham,
  Savarese, Sahoo, Xiong, and Li]{liu2026moirai20timeseries}
Chenghao Liu, Taha Aksu, Juncheng Liu, Xu~Liu, Hanshu Yan, Quang Pham, Silvio
  Savarese, Doyen Sahoo, Caiming Xiong, and Junnan Li.
\newblock {M}oirai 2.0: {W}hen less is more for time series forecasting.
\newblock \emph{arXiv preprint arXiv:2511.11698}, 2026{\natexlab{b}}.

\bibitem[Liu et~al.(2025)Liu, Cao, Liu, He, Zhang, Wang, and Li]{LLMFilter}
Shiqi Liu, Wenhan Cao, Chang Liu, Zeyu He, Tianyi Zhang, Yinuo Wang, and
  Shengbo~Eben Li.
\newblock One filters all: {A} generalist filter for state estimation.
\newblock In \emph{Proc. NeurIPS}, San Diego and Mexico City, 2025.

\bibitem[Liu et~al.(2026{\natexlab{c}})Liu, Hu, Xia, Liu, Chen, Dai, Dong, and
  Yang]{liu2026falconxtimeseriesfoundation}
Yiding Liu, Yifan Hu, Hongjie Xia, Peiyuan Liu, Hongzhou Chen, Xilin Dai, Zewei
  Dong, and Jiang-Ming Yang.
\newblock {F}alcon-{X}: {A} time series foundation model for heterogeneous
  multivariate modeling.
\newblock \emph{arXiv preprint arXiv:2605.27286}, 2026{\natexlab{c}}.

\bibitem[Lorenz(1995)]{lorenz96}
E.~N. Lorenz.
\newblock Predictability: {A} problem partly solved.
\newblock In \emph{Proc. ECMWF Seminar on Predictability}, Reading, 1995.

\bibitem[Nagumo et~al.(1962)Nagumo, Arimoto, and Yoshizawa]{nagumo1962active}
J.~Nagumo, S.~Arimoto, and S.~Yoshizawa.
\newblock An active pulse transmission line simulating nerve axon.
\newblock \emph{Proceedings of the IRE}, 50\penalty0 (10):\penalty0 2061--2070,
  1962.

\bibitem[Revach et~al.(2022)Revach, Shlezinger, Ni, Escoriza, van Sloun, and
  Eldar]{KalmanNet}
Guy Revach, Nir Shlezinger, Xiaoyong Ni, Adrià~López Escoriza, Ruud J.~G. van
  Sloun, and Yonina~C. Eldar.
\newblock {K}alman{N}et: {N}eural network aided {K}alman filtering for
  partially known dynamics.
\newblock \emph{IEEE Transactions on Signal Processing}, 70:\penalty0
  1532--1547, 2022.

\bibitem[R{\"o}ssler(1976)]{rossler1976equation}
Otto~E. R{\"o}ssler.
\newblock An equation for continuous chaos.
\newblock \emph{Physics Letters A}, 57\penalty0 (5):\penalty0 397--398, 1976.

\bibitem[Sel'kov(1968)]{selkov}
E.~E. Sel'kov.
\newblock Self-oscillations in glycolysis 1. {A} simple kinetic model.
\newblock \emph{European Journal of Biochemistry}, 4\penalty0 (1):\penalty0
  79--86, 1968.

\bibitem[Smith et~al.(1962)Smith, Schmidt, and McGee]{smith1962application}
Gerald~L. Smith, Stanley~F. Schmidt, and Leonard~A. McGee.
\newblock Application of statistical filter theory to the optimal estimation of
  position and velocity on board a circumlunar vehicle.
\newblock Technical Report NASA TR R-135, National Aeronautics and Space
  Administration, 1962.

\bibitem[Tang \& Matteson(2021)Tang and Matteson]{ProTran}
Binh Tang and David~S. Matteson.
\newblock Probabilistic {T}ransformer for time series analysis.
\newblock In \emph{Proc. NeurIPS}, Conference held virtually, 2021.

\bibitem[Touvron et~al.(2023)Touvron, Lavril, Izacard, Martinet, Lachaux,
  Lacroix, Rozi{\`e}re, Goyal, Hambro, Azhar, Rodriguez, Joulin, Grave, and
  Lample]{touvron2023llama}
Hugo Touvron, Thibaut Lavril, Gautier Izacard, Xavier Martinet, Marie-Anne
  Lachaux, Timoth{\'e}e Lacroix, Baptiste Rozi{\`e}re, Naman Goyal, Eric
  Hambro, Faisal Azhar, Aurelien Rodriguez, Armand Joulin, Edouard Grave, and
  Guillaume Lample.
\newblock {LL}a{MA}: {O}pen and efficient foundation language models.
\newblock \emph{arXiv preprint arXiv:2302.13971}, 2023.

\bibitem[van~der Pol(1926)]{vanderpol1926relaxation}
B.~van~der Pol.
\newblock On relaxation-oscillations.
\newblock \emph{The London, Edinburgh, and Dublin Philosophical Magazine and
  Journal of Science}, 2\penalty0 (11):\penalty0 978--992, 1926.

\bibitem[Vissio \& Lucarini(2020)Vissio and Lucarini]{vissio2020mechanics}
Gabriele Vissio and Valerio Lucarini.
\newblock Mechanics and thermodynamics of a new minimal model of the
  atmosphere.
\newblock \emph{The European Physical Journal Plus}, 135\penalty0
  (10):\penalty0 807, 2020.

\bibitem[Wan \& Van Der~Merwe(2000)Wan and Van Der~Merwe]{882463}
E.~A. Wan and R.~Van Der~Merwe.
\newblock The unscented {K}alman filter for nonlinear estimation.
\newblock In \emph{Proc. ASSPCC}, Lake Louise, 2000.

\bibitem[Wang et~al.(2025)Wang, Xu, Wei, Luo, Yau, Yau, and
  Wu]{wang2025yauyaualcomputertoolsolving}
Yu~Wang, Shuyuan Xu, Xueda Wei, Xinrui Luo, Stephen Shing-Toung Yau, Shing-Tung
  Yau, and Rongling Wu.
\newblock {Y}au-{Y}au{AL}: {A} computer tool for solving nonlinear filtering
  problems.
\newblock \emph{arXiv preprint arXiv:2506.08976}, 2025.

\bibitem[Wang \& Chiang(2019)Wang and Chiang]{s19102240}
Zhenyu Wang and Leo Chiang.
\newblock Monitoring chemical processes using judicious fusion of multi-rate
  sensor data.
\newblock \emph{Sensors}, 19\penalty0 (10):\penalty0 2240, 2019.

\bibitem[Weiss \& Kalman(1965)Weiss and Kalman]{WEISS1965141}
Leonard Weiss and R.~E. Kalman.
\newblock Contributions to linear system theory.
\newblock \emph{International Journal of Engineering Science}, 3\penalty0
  (2):\penalty0 141--171, 1965.

\bibitem[Wilks(2005)]{wilks2005effects}
Daniel~S. Wilks.
\newblock Effects of stochastic parametrizations in the {L}orenz '96 system.
\newblock \emph{Quarterly Journal of the Royal Meteorological Society},
  131\penalty0 (606):\penalty0 389--407, 2005.

\bibitem[Yau \& Niu(2025)Yau and Niu]{Yau_2025}
Shing-Tung Yau and Yi-Shuai Niu.
\newblock An improved {Y}au-{Y}au algorithm for high dimensional nonlinear
  filtering problems.
\newblock \emph{Pure and Applied Mathematics Quarterly}, 21\penalty0
  (6):\penalty0 2369--2423, 2025.

\bibitem[Zhang et~al.(2024)Zhang, Mao, Yang, Ma, Li, and
  Gao]{10.1016/j.inffus.2023.101971}
Jinlei Zhang, Shuai Mao, Lixing Yang, Wei Ma, Shukai Li, and Ziyou Gao.
\newblock Physics-informed deep learning for traffic state estimation based on
  the traffic flow model and computational graph method.
\newblock \emph{Information Fusion}, 101:\penalty0 101971, 2024.

\bibitem[Zheng et~al.(2025)Zheng, Zhou, Liu, and Liu]{10912639}
Donglei Zheng, Le~Zhou, Yi~Liu, and Qiang Liu.
\newblock Dynamic process monitoring using total multirate linear {G}aussian
  state space model.
\newblock \emph{IEEE Transactions on Industrial Informatics}, 21\penalty0
  (6):\penalty0 4306--4315, 2025.

\end{thebibliography}


==> compile_cache/main_out.txt <==
\BOOKMARK [1][-]{section.1}{\376\377\000I\000n\000t\000r\000o\000d\000u\000c\000t\000i\000o\000n}{}% 1
\BOOKMARK [1][-]{section.2}{\376\377\000R\000e\000l\000a\000t\000e\000d\000\040\000W\000o\000r\000k}{}% 2
\BOOKMARK [1][-]{section.3}{\376\377\000P\000r\000o\000b\000l\000e\000m\000\040\000F\000o\000r\000m\000u\000l\000a\000t\000i\000o\000n}{}% 3
\BOOKMARK [1][-]{section.4}{\376\377\000M\000e\000t\000h\000o\000d}{}% 4
\BOOKMARK [2][-]{subsection.4.1}{\376\377\000H\000i\000e\000r\000a\000r\000c\000h\000i\000c\000a\000l\000\040\000T\000w\000o\000-\000L\000e\000v\000e\000l\000\040\000O\000b\000s\000e\000r\000v\000a\000t\000i\000o\000n\000\040\000S\000e\000q\000u\000e\000n\000c\000e\000\040\000E\000n\000c\000o\000d\000e\000r}{section.4}% 5
\BOOKMARK [2][-]{subsection.4.2}{\376\377\000P\000r\000i\000o\000r\000-\000t\000o\000-\000P\000o\000s\000t\000e\000r\000i\000o\000r\000\040\000S\000t\000a\000t\000e\000-\000R\000e\000c\000o\000n\000s\000t\000r\000u\000c\000t\000i\000o\000n\000\040\000M\000o\000d\000u\000l\000e}{section.4}% 6
\BOOKMARK [1][-]{section.5}{\376\377\000E\000x\000p\000e\000r\000i\000m\000e\000n\000t}{}% 7
\BOOKMARK [2][-]{subsection.5.1}{\376\377\000I\000n\000-\000D\000o\000m\000a\000i\000n\000\040\000P\000e\000r\000f\000o\000r\000m\000a\000n\000c\000e\000\040\000i\000n\000\040\000T\000e\000r\000m\000s\000\040\000o\000f\000\040\000A\000c\000c\000u\000r\000a\000c\000y\000,\000\040\000R\000u\000n\000t\000i\000m\000e\000,\000\040\000a\000n\000d\000\040\000R\000o\000b\000u\000s\000t\000n\000e\000s\000s}{section.5}% 8
\BOOKMARK [2][-]{subsection.5.2}{\376\377\000Z\000e\000r\000o\000-\000S\000h\000o\000t\000\040\000G\000e\000n\000e\000r\000a\000l\000i\000z\000a\000t\000i\000o\000n\000\040\000a\000n\000d\000\040\000A\000b\000l\000a\000t\000i\000o\000n\000\040\000A\000n\000a\000l\000y\000s\000i\000s}{section.5}% 9
\BOOKMARK [2][-]{subsection.5.3}{\376\377\000S\000c\000a\000l\000i\000n\000g\000\040\000B\000e\000h\000a\000v\000i\000o\000r}{section.5}% 10
\BOOKMARK [1][-]{section.6}{\376\377\000C\000o\000n\000c\000l\000u\000s\000i\000o\000n\000\040\000a\000n\000d\000\040\000F\000u\000t\000u\000r\000e\000\040\000W\000o\000r\000k}{}% 11
\BOOKMARK [1][-]{appendix.A}{\376\377\000B\000a\000s\000e\000l\000i\000n\000e\000\040\000D\000e\000t\000a\000i\000l\000s}{}% 12
\BOOKMARK [2][-]{subsection.A.1}{\376\377\000C\000l\000a\000s\000s\000i\000c\000a\000l\000\040\000a\000n\000d\000\040\000R\000o\000b\000u\000s\000t\000\040\000B\000a\000y\000e\000s\000i\000a\000n\000\040\000F\000i\000l\000t\000e\000r\000s}{appendix.A}% 13
\BOOKMARK [2][-]{subsection.A.2}{\376\377\000L\000e\000a\000r\000n\000i\000n\000g\000-\000B\000a\000s\000e\000d\000\040\000F\000i\000l\000t\000e\000r\000s}{appendix.A}% 14
\BOOKMARK [2][-]{subsection.A.3}{\376\377\000O\000t\000h\000e\000r\000\040\000B\000a\000s\000e\000l\000i\000n\000e\000s}{appendix.A}% 15
\BOOKMARK [2][-]{subsection.A.4}{\376\377\000T\000r\000a\000i\000n\000i\000n\000g\000\040\000a\000n\000d\000\040\000E\000v\000a\000l\000u\000a\000t\000i\000o\000n\000\040\000S\000e\000t\000t\000i\000n\000g\000s}{appendix.A}% 16
\BOOKMARK [1][-]{appendix.B}{\376\377\000D\000a\000t\000a\000s\000e\000t\000\040\000D\000e\000t\000a\000i\000l\000s}{}% 17
\BOOKMARK [2][-]{subsection.B.1}{\376\377\000B\000e\000n\000c\000h\000m\000a\000r\000k\000\040\000S\000y\000s\000t\000e\000m\000s}{appendix.B}% 18
\BOOKMARK [2][-]{subsection.B.2}{\376\377\000B\000e\000n\000c\000h\000m\000a\000r\000k\000\040\000S\000p\000l\000i\000t\000\040\000a\000n\000d\000\040\000E\000v\000a\000l\000u\000a\000t\000i\000o\000n\000\040\000P\000r\000o\000t\000o\000c\000o\000l}{appendix.B}% 19
\BOOKMARK [2][-]{subsection.B.3}{\376\377\000F\000o\000u\000n\000d\000a\000t\000i\000o\000n\000\040\000T\000r\000a\000i\000n\000i\000n\000g\000\040\000C\000o\000r\000p\000u\000s\000\040\000C\000o\000n\000s\000t\000r\000u\000c\000t\000i\000o\000n}{appendix.B}% 20
\BOOKMARK [1][-]{appendix.C}{\376\377\000M\000o\000r\000e\000\040\000E\000x\000p\000e\000r\000i\000m\000e\000n\000t\000\040\000R\000e\000s\000u\000l\000t\000s}{}% 21
\BOOKMARK [2][-]{subsection.C.1}{\376\377\000R\000u\000n\000t\000i\000m\000e\000\040\000E\000v\000a\000l\000u\000a\000t\000i\000o\000n\000\040\000D\000e\000t\000a\000i\000l\000s}{appendix.C}% 22
\BOOKMARK [2][-]{subsection.C.2}{\376\377\000M\000o\000d\000e\000l\000\040\000M\000i\000s\000m\000a\000t\000c\000h\000\040\000E\000v\000a\000l\000u\000a\000t\000i\000o\000n\000\040\000D\000e\000t\000a\000i\000l\000s}{appendix.C}% 23
\BOOKMARK [2][-]{subsection.C.3}{\376\377\000A\000d\000d\000i\000t\000i\000o\000n\000a\000l\000\040\000A\000b\000l\000a\000t\000i\000o\000n\000\040\000a\000n\000d\000\040\000S\000c\000a\000l\000i\000n\000g\000\040\000R\000e\000s\000u\000l\000t\000s}{appendix.C}% 24
\BOOKMARK [3][-]{subsubsection.C.3.1}{\376\377\000A\000r\000c\000h\000i\000t\000e\000c\000t\000u\000r\000a\000l\000\040\000A\000b\000l\000a\000t\000i\000o\000n\000s}{subsection.C.3}% 25
\BOOKMARK [3][-]{subsubsection.C.3.2}{\376\377\000P\000r\000i\000o\000r\000-\000t\000o\000-\000P\000o\000s\000t\000e\000r\000i\000o\000r\000\040\000U\000p\000d\000a\000t\000e\000s\000\040\000a\000n\000d\000\040\000P\000r\000i\000o\000r\000-\000L\000o\000s\000s\000\040\000W\000e\000i\000g\000h\000t}{subsection.C.3}% 26
\BOOKMARK [3][-]{subsubsection.C.3.3}{\376\377\000S\000c\000a\000l\000i\000n\000g\000\040\000t\000h\000e\000\040\000D\000i\000v\000e\000r\000s\000i\000t\000y\000\040\000o\000f\000\040\000T\000r\000a\000i\000n\000i\000n\000g\000\040\000S\000y\000s\000t\000e\000m\000s}{subsection.C.3}% 27
\BOOKMARK [3][-]{subsubsection.C.3.4}{\376\377\000S\000c\000a\000l\000i\000n\000g\000\040\000M\000o\000d\000e\000l\000\040\000C\000a\000p\000a\000c\000i\000t\000y}{subsection.C.3}% 28
\BOOKMARK [3][-]{subsubsection.C.3.5}{\376\377\000S\000c\000a\000l\000i\000n\000g\000\040\000T\000r\000a\000i\000n\000i\000n\000g\000-\000T\000r\000a\000j\000e\000c\000t\000o\000r\000y\000\040\000C\000o\000v\000e\000r\000a\000g\000e}{subsection.C.3}% 29
\BOOKMARK [3][-]{subsubsection.C.3.6}{\376\377\000P\000a\000t\000c\000h\000-\000L\000e\000n\000g\000t\000h\000\040\000S\000e\000n\000s\000i\000t\000i\000v\000i\000t\000y}{subsection.C.3}% 30
\BOOKMARK [1][-]{appendix.D}{\376\377\000A\000d\000d\000i\000t\000i\000o\000n\000a\000l\000\040\000M\000e\000t\000h\000o\000d\000\040\000D\000e\000t\000a\000i\000l\000s}{}% 31
\BOOKMARK [2][-]{subsection.D.1}{\376\377\000R\000e\000p\000r\000e\000s\000e\000n\000t\000i\000n\000g\000\040\000I\000n\000d\000i\000v\000i\000d\000u\000a\000l\000\040\000O\000b\000s\000e\000r\000v\000a\000t\000i\000o\000n\000s}{appendix.D}% 32
\BOOKMARK [2][-]{subsection.D.2}{\376\377\000S\000u\000m\000m\000a\000r\000i\000z\000i\000n\000g\000\040\000C\000o\000m\000p\000l\000e\000t\000e\000d\000\040\000P\000a\000t\000c\000h\000e\000s}{appendix.D}% 33
\BOOKMARK [2][-]{subsection.D.3}{\376\377\000T\000e\000m\000p\000o\000r\000a\000l\000\040\000a\000n\000d\000\040\000V\000a\000r\000i\000a\000b\000l\000e\000\040\000I\000n\000t\000e\000r\000a\000c\000t\000i\000o\000n}{appendix.D}% 34
\BOOKMARK [2][-]{subsection.D.4}{\376\377\000C\000r\000o\000s\000s\000-\000S\000c\000a\000l\000e\000\040\000C\000o\000n\000d\000i\000t\000i\000o\000n\000i\000n\000g\000\040\000a\000n\000d\000\040\000L\000o\000c\000a\000l\000\040\000M\000e\000m\000o\000r\000y}{appendix.D}% 35
\BOOKMARK [2][-]{subsection.D.5}{\376\377\000S\000t\000a\000t\000e\000\040\000Q\000u\000e\000r\000i\000e\000s\000\040\000a\000n\000d\000\040\000S\000t\000a\000t\000e\000\040\000R\000e\000c\000o\000n\000s\000t\000r\000u\000c\000t\000i\000o\000n}{appendix.D}% 36
\BOOKMARK [2][-]{subsection.D.6}{\376\377\000E\000x\000a\000c\000t\000\040\000T\000r\000a\000i\000n\000i\000n\000g\000\040\000L\000o\000s\000s}{appendix.D}% 37
\BOOKMARK [2][-]{subsection.D.7}{\376\377\000M\000a\000i\000n\000\040\000M\000o\000d\000e\000l\000\040\000T\000r\000a\000i\000n\000i\000n\000g\000\040\000C\000o\000n\000f\000i\000g\000u\000r\000a\000t\000i\000o\000n}{appendix.D}% 38
\BOOKMARK [2][-]{subsection.D.8}{\376\377\000I\000n\000t\000e\000r\000p\000r\000e\000t\000i\000n\000g\000\040\000P\000a\000t\000c\000h\000-\000L\000e\000v\000e\000l\000\040\000I\000n\000t\000e\000r\000a\000c\000t\000i\000o\000n}{appendix.D}% 39
\BOOKMARK [2][-]{subsection.D.9}{\376\377\000I\000n\000t\000e\000r\000p\000r\000e\000t\000i\000n\000g\000\040\000P\000r\000o\000t\000o\000t\000y\000p\000e\000-\000B\000a\000s\000e\000d\000\040\000V\000a\000r\000i\000a\000b\000l\000e\000\040\000I\000n\000t\000e\000r\000a\000c\000t\000i\000o\000n}{appendix.D}% 40
\BOOKMARK [1][-]{appendix.E}{\376\377\000M\000o\000r\000e\000\040\000S\000t\000a\000t\000e\000\040\000E\000s\000t\000i\000m\000a\000t\000i\000o\000n\000\040\000S\000h\000o\000w\000c\000a\000s\000e}{}% 41
\BOOKMARK [2][-]{subsection.E.1}{\376\377\000I\000n\000-\000D\000o\000m\000a\000i\000n\000\040\000S\000t\000a\000t\000e\000\040\000E\000s\000t\000i\000m\000a\000t\000i\000o\000n}{appendix.E}% 42
\BOOKMARK [2][-]{subsection.E.2}{\376\377\000Z\000e\000r\000o\000-\000S\000h\000o\000t\000\040\000S\000t\000a\000t\000e\000\040\000E\000s\000t\000i\000m\000a\000t\000i\000o\000n}{appendix.E}% 43
\BOOKMARK [1][-]{appendix.F}{\376\377\000S\000y\000s\000t\000e\000m\000-\000a\000s\000-\000P\000r\000o\000m\000p\000t\000\040\000I\000n\000p\000u\000t\000s\000\040\000f\000o\000r\000\040\000L\000L\000M\000F\000i\000l\000t\000e\000r}{}% 44


==> compile_cache/main_toc.txt <==
\setcounter {tocdepth}{-1}
\contentsline {section}{\numberline {1}Introduction}{1}{section.1}%
\contentsline {section}{\numberline {2}Related Work}{3}{section.2}%
\contentsline {section}{\numberline {3}Problem Formulation}{3}{section.3}%
\contentsline {section}{\numberline {4}Method}{4}{section.4}%
\contentsline {subsection}{\numberline {4.1}Hierarchical Two-Level Observation Sequence Encoder}{4}{subsection.4.1}%
\contentsline {subsection}{\numberline {4.2}Prior-to-Posterior State-Reconstruction Module}{5}{subsection.4.2}%
\contentsline {section}{\numberline {5}Experiment}{7}{section.5}%
\contentsline {subsection}{\numberline {5.1}In-Domain Performance in Terms of Accuracy, Runtime, and Robustness}{7}{subsection.5.1}%
\contentsline {subsection}{\numberline {5.2}Zero-Shot Generalization and Ablation Analysis}{9}{subsection.5.2}%
\contentsline {subsection}{\numberline {5.3}Scaling Behavior}{9}{subsection.5.3}%
\contentsline {section}{\numberline {6}Conclusion and Future Work}{10}{section.6}%
\setcounter {tocdepth}{3}
\contentsline {section}{\numberline {A}Baseline Details}{15}{appendix.A}%
\contentsline {subsection}{\numberline {A.1}Classical and Robust Bayesian Filters}{15}{subsection.A.1}%
\contentsline {subsection}{\numberline {A.2}Learning-Based Filters}{17}{subsection.A.2}%
\contentsline {subsection}{\numberline {A.3}Other Baselines}{18}{subsection.A.3}%
\contentsline {subsection}{\numberline {A.4}Training and Evaluation Settings}{18}{subsection.A.4}%
\contentsline {section}{\numberline {B}Dataset Details}{19}{appendix.B}%
\contentsline {subsection}{\numberline {B.1}Benchmark Systems}{19}{subsection.B.1}%
\contentsline {subsection}{\numberline {B.2}Benchmark Split and Evaluation Protocol}{23}{subsection.B.2}%
\contentsline {subsection}{\numberline {B.3}Foundation Training Corpus Construction}{23}{subsection.B.3}%
\contentsline {section}{\numberline {C}More Experiment Results}{24}{appendix.C}%
\contentsline {subsection}{\numberline {C.1}Runtime Evaluation Details}{25}{subsection.C.1}%
\contentsline {subsection}{\numberline {C.2}Model Mismatch Evaluation Details}{25}{subsection.C.2}%
\contentsline {subsection}{\numberline {C.3}Additional Ablation and Scaling Results}{26}{subsection.C.3}%
\contentsline {subsubsection}{\numberline {C.3.1}Architectural Ablations}{26}{subsubsection.C.3.1}%
\contentsline {subsubsection}{\numberline {C.3.2}Prior-to-Posterior Updates and Prior-Loss Weight}{27}{subsubsection.C.3.2}%
\contentsline {subsubsection}{\numberline {C.3.3}Scaling the Diversity of Training Systems}{29}{subsubsection.C.3.3}%
\contentsline {subsubsection}{\numberline {C.3.4}Scaling Model Capacity}{29}{subsubsection.C.3.4}%
\contentsline {subsubsection}{\numberline {C.3.5}Scaling Training-Trajectory Coverage}{30}{subsubsection.C.3.5}%
\contentsline {subsubsection}{\numberline {C.3.6}Patch-Length Sensitivity}{31}{subsubsection.C.3.6}%
\contentsline {section}{\numberline {D}Additional Method Details}{32}{appendix.D}%
\contentsline {subsection}{\numberline {D.1}Representing Individual Observations}{32}{subsection.D.1}%
\contentsline {subsection}{\numberline {D.2}Summarizing Completed Patches}{32}{subsection.D.2}%
\contentsline {subsection}{\numberline {D.3}Temporal and Variable Interaction}{33}{subsection.D.3}%
\contentsline {subsection}{\numberline {D.4}Cross-Scale Conditioning and Local Memory}{34}{subsection.D.4}%
\contentsline {subsection}{\numberline {D.5}State Queries and State Reconstruction}{35}{subsection.D.5}%
\contentsline {subsection}{\numberline {D.6}Exact Training Loss}{35}{subsection.D.6}%
\contentsline {subsection}{\numberline {D.7}Main Model Training Configuration}{36}{subsection.D.7}%
\contentsline {subsection}{\numberline {D.8}Interpreting Patch-Level Interaction}{37}{subsection.D.8}%
\contentsline {subsection}{\numberline {D.9}Interpreting Prototype-Based Variable Interaction}{40}{subsection.D.9}%
\contentsline {section}{\numberline {E}More State Estimation Showcase}{41}{appendix.E}%
\contentsline {subsection}{\numberline {E.1}In-Domain State Estimation}{41}{subsection.E.1}%
\contentsline {subsection}{\numberline {E.2}Zero-Shot State Estimation}{53}{subsection.E.2}%
\contentsline {section}{\numberline {F}System-as-Prompt Inputs for LLMFilter}{69}{appendix.F}%


==> prompts/system_01.txt <==
[System-as-Prompt]
Dataset name: tracking
System: tracking

[Task]
Estimate the 4-dimensional hidden state trajectory from the 4-dimensional noisy observation trajectory.
This is a linear target-tracking system with two-dimensional position and velocity.
x=[p_x,p_y,v_x,v_y]. The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 10. Observation noise standard deviation: 3.16228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 4 dimensions:
[[-2.3365, 3.651, -0.6574, -0.199], [2.4867, -0.1238, -2.3462, 0.1804], [-1.5614, -3.5142, 6.1511, -2.7935], [-1.2404, 2.3006, 6.8164, 3.4445], [-2.4679, -0.0331, -0.5486, -5.8093]]
States x[0:5] first 4 dimensions:
[[0.2666, 0.1125, 0.2957, 0.8013], [-0.0597, -0.2589, 0.4677, 0.7646], [0.473, -0.9342, 0.8665, 0.9388], [0.0318, -1.2292, 0.6055, 0.8531], [0.5262, -1.0128, 0.6046, 1.0829]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_02.txt <==
[System-as-Prompt]
Dataset name: pendulum
System: pendulum

[Task]
Estimate the 4-dimensional hidden state trajectory from the 4-dimensional noisy observation trajectory.
This is a full-observation double-pendulum filtering system.
x=[theta1,omega1,theta2,omega2]. The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.1. Observation noise standard deviation: 0.316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 4 dimensions:
[[2.3351, 0.0744, 0.5731, -0.2456], [2.2368, -0.342, -0.4001, 0.1449], [2.6062, 0.3229, 0.2416, -0.2461], [1.6795, -0.368, 0.5794, -0.2177], [1.5603, -0.0839, -0.0372, -0.124]]
States x[0:5] first 4 dimensions:
[[2.0957, 0.0491, 0.056, 0.0093], [2.0841, -0.0597, 0.0549, -0.0477], [2.0788, -0.153, 0.0652, -0.103], [2.0652, -0.2563, 0.0682, -0.1469], [2.0631, -0.3582, 0.0552, -0.1739]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_03.txt <==
[System-as-Prompt]
Dataset name: selkov
System: selkov

[Task]
Estimate the 2-dimensional hidden state trajectory from the 2-dimensional noisy observation trajectory.
This is the selkov dynamical system used in the filtering benchmark.
The observation is generated by adding Gaussian noise to the system state trajectory.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.001. Observation noise standard deviation: 0.0316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 2 dimensions:
[[0.053, -0.0187], [0.04, 0.0077], [0.042, 0.0424], [0.0299, 0.0528], [-0.0019, 0.1154]]
States x[0:5] first 2 dimensions:
[[0.0147, 0.0338], [0.0216, 0.0333], [0.0218, 0.0395], [0.0199, 0.0552], [0.0248, 0.0692]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_04.txt <==
[System-as-Prompt]
Dataset name: oscillator
System: oscillator

[Task]
Estimate the 2-dimensional hidden state trajectory from the 2-dimensional noisy observation trajectory.
This is the oscillator dynamical system used in the filtering benchmark.
The observation is generated by adding Gaussian noise to the system state trajectory.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.001. Observation noise standard deviation: 0.0316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 2 dimensions:
[[-0.076, 0.1565], [-0.092, 0.1361], [-0.0751, 0.0438], [-0.1202, 0.1017], [-0.078, 0.033]]
States x[0:5] first 2 dimensions:
[[-0.0731, 0.1101], [-0.079, 0.1123], [-0.0931, 0.0897], [-0.0843, 0.0815], [-0.1151, 0.0763]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_05.txt <==
[System-as-Prompt]
Dataset name: hopf
System: hopf

[Task]
Estimate the 2-dimensional hidden state trajectory from the 2-dimensional noisy observation trajectory.
This is the hopf dynamical system used in the filtering benchmark.
The observation is generated by adding Gaussian noise to the system state trajectory.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.001. Observation noise standard deviation: 0.0316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 2 dimensions:
[[-0.134, -0.0344], [-0.0857, -0.0142], [-0.1163, -0.0468], [-0.1859, 0.0139], [-0.0769, -0.0572]]
States x[0:5] first 2 dimensions:
[[-0.1139, -0.0391], [-0.112, -0.0331], [-0.1361, -0.0311], [-0.1238, -0.0145], [-0.1108, -0.0198]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_06.txt <==
[System-as-Prompt]
Dataset name: lorenz96
System: lorenz96

[Task]
Estimate the 72-dimensional hidden state trajectory from the 72-dimensional noisy observation trajectory.
This is the lorenz96 dynamical system used in the filtering benchmark.
The observation is generated by adding Gaussian noise to the system state trajectory.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 10. Observation noise standard deviation: 3.16228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[7.217, 11.8028, 5.9928, 10.1124, 3.2039, 11.649, 10.5332, 10.3298], [8.6512, 5.9891, 13.2407, 11.0471, 6.6574, 4.7631, 14.4466, 9.552], [6.6121, 7.2576, 13.0835, 3.2558, 12.8608, 5.6326, 13.7519, 6.9048], [4.835, 9.5169, 7.4263, 6.1472, 13.886, 6.9219, 6.0175, 7.2279], [5.8587, 5.9673, 11.4877, 9.92, 9.5799, 6.3204, 6.1359, 0.8301]]
States x[0:5] first 8 dimensions:
[[8.2484, 8.6009, 9.4624, 7.769, 9.0011, 7.563, 11.1538, 7.2436], [8.1843, 8.7587, 9.4068, 7.8009, 8.8663, 7.8609, 10.9826, 7.3506], [8.1167, 8.8817, 9.3587, 7.7977, 8.7446, 8.1356, 10.8225, 7.3758], [8.0818, 9.0083, 9.3176, 7.7934, 8.6628, 8.406, 10.6918, 7.3546], [8.0481, 9.1408, 9.2835, 7.7486, 8.6165, 8.6333, 10.553, 7.3134]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_07.txt <==
[System-as-Prompt]
Dataset name: VL20
System: VL20

[Task]
Estimate the 72-dimensional hidden state trajectory from the 72-dimensional noisy observation trajectory.
This is the VL20 dynamical system used in the filtering benchmark.
The observation is generated by adding Gaussian noise to the system state trajectory.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 1. Observation noise standard deviation: 1.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[10.4613, 10.6931, 11.8252, 10.1098, 13.687, 10.0067, 10.3651, 8.97], [9.5676, 11.5139, 9.2724, 11.1337, 10.9698, 11.0236, 9.9012, 9.6793], [9.9129, 10.0087, 12.4593, 9.302, 12.2774, 10.4409, 10.1498, 9.4668], [12.5091, 10.7382, 8.6484, 12.31, 9.779, 10.8129, 9.5976, 9.7819], [11.6314, 10.1489, 10.6527, 12.0558, 11.8657, 9.5705, 8.3921, 11.0744]]
States x[0:5] first 8 dimensions:
[[11.1177, 10.4969, 11.1051, 10.6981, 12.2874, 10.7532, 10.2626, 10.4685], [11.1292, 10.5212, 10.9451, 10.7641, 12.1162, 10.5585, 9.9415, 10.259], [11.1767, 10.5243, 10.7736, 10.8244, 11.9529, 10.321, 9.6314, 10.0568], [11.2339, 10.5174, 10.6125, 10.8467, 11.7753, 10.0564, 9.337, 9.8794], [11.2931, 10.4821, 10.4513, 10.8361, 11.5837, 9.7627, 9.0667, 9.7384]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_08.txt <==
[System-as-Prompt]
Dataset name: lorenzUV40
System: lorenzUV40

[Task]
Estimate the 40-dimensional hidden state trajectory from the 40-dimensional noisy observation trajectory.
This is a 40-dimensional multiscale Lorenz UV chaotic field.
The observation is the full 40-dimensional state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.1. Observation noise standard deviation: 0.316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[1.1838, -0.2644, -0.4046, 0.392, -0.0424, 0.3177, 0.5152, -0.2839], [1.1976, -0.2957, 0.0965, -0.3751, -0.3243, 0.2997, 0.3714, 0.0995], [1.4008, 0.0777, -0.3103, 0.216, 0.2011, 0.2045, -0.176, 0.4571], [0.6348, -0.0176, 0.6579, 0.4182, 0.6598, 0.4496, 0.474, 0.7679], [1.2491, 0.4174, 0.5635, 0.4596, 0.4818, 0.549, -0.1463, 0.3737]]
States x[0:5] first 8 dimensions:
[[1.0069, -0.0089, 0.0022, -0.0152, -0.0065, -0.0062, 0.0107, 0.0227], [1.1028, 0.0903, 0.1019, 0.0848, 0.0945, 0.0935, 0.11, 0.122], [1.1962, 0.1903, 0.2009, 0.1844, 0.1935, 0.1928, 0.2088, 0.2214], [1.2891, 0.2904, 0.299, 0.2837, 0.2924, 0.2919, 0.3055, 0.3195], [1.3821, 0.3909, 0.3967, 0.3817, 0.3906, 0.3897, 0.4014, 0.4175]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_09.txt <==
[System-as-Prompt]
Dataset name: vanderpol_chain64
System: vanderpol_chain

[Task]
Estimate the 64-dimensional hidden state trajectory from the 64-dimensional noisy observation trajectory.
This is a 64-dimensional coupled Van der Pol oscillator chain.
The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.1. Observation noise standard deviation: 0.316228.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[-0.1152, -0.4354, 0.3595, -0.0196, 0.827, 0.0096, 0.3698, 0.7364], [0.0039, 0.3205, 0.4337, 0.4082, 0.5784, -0.0598, 0.8918, 0.6051], [-0.0024, 0.4503, -0.2808, 0.7159, 0.3619, 0.1796, 0.2246, 0.7126], [0.3753, -0.3373, 0.3981, 0.9796, 0.8325, 0.3278, 0.1004, 0.2375], [-0.3567, 0.012, -0.056, -0.239, 0.1678, 0.4754, 0.6086, 0.201]]
States x[0:5] first 8 dimensions:
[[-0.1518, 0.137, 0.2615, 0.4188, 0.4666, 0.399, 0.4625, 0.6721], [-0.1422, 0.1333, 0.2596, 0.4127, 0.4684, 0.3993, 0.4627, 0.6723], [-0.1344, 0.1312, 0.2545, 0.4095, 0.4659, 0.4026, 0.4555, 0.6625], [-0.1273, 0.1163, 0.245, 0.4086, 0.4653, 0.4008, 0.4563, 0.6612], [-0.1196, 0.1122, 0.2385, 0.4013, 0.4607, 0.4004, 0.457, 0.6553]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_10.txt <==
[System-as-Prompt]
Dataset name: rossler_chain96
System: rossler_chain

[Task]
Estimate the 96-dimensional hidden state trajectory from the 96-dimensional noisy observation trajectory.
This is a 96-dimensional coupled Rossler oscillator chain.
The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 1. Observation noise standard deviation: 1.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[2.6266, 0.2603, 0.6545, 0.6688, 0.5958, -0.24, 0.73, -0.3569], [2.2572, 0.4585, 0.5631, 0.848, 0.5637, -0.1731, 0.668, -0.1106], [2.1732, 0.1592, 0.5943, 0.8182, 0.7827, -0.1637, 0.9692, -0.0537], [2.127, 0.1528, 0.5856, 0.7549, 0.6971, -0.214, 0.7874, 0.0497], [2.1342, 0.4623, 0.5173, 0.5503, 0.3153, -0.1999, 0.5255, -0.0621]]
States x[0:5] first 8 dimensions:
[[2.27, 0.1798, 0.6545, 0.6492, 0.5901, -0.2364, 0.7453, -0.1839], [2.2677, 0.2485, 0.6257, 0.6499, 0.601, -0.1437, 0.7632, -0.1358], [2.2289, 0.3511, 0.5929, 0.6424, 0.5865, -0.1602, 0.7227, -0.1384], [2.1879, 0.4147, 0.542, 0.6538, 0.5265, -0.1768, 0.7641, -0.0948], [2.1217, 0.4675, 0.5206, 0.6716, 0.494, -0.1929, 0.7124, -0.0998]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_11.txt <==
[System-as-Prompt]
Dataset name: duffing_chain64
System: duffing_chain

[Task]
Estimate the 64-dimensional hidden state trajectory from the 64-dimensional noisy observation trajectory.
This is a 64-dimensional coupled Duffing oscillator chain.
The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.08. Observation noise standard deviation: 0.282843.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[0.0318, 0.1016, 0.2634, 0.7743, 0.5839, 0.5173, 0.7688, 0.463], [-0.1567, 0.2711, 0.1155, 0.7753, 0.587, 0.4291, 0.7458, 0.4026], [-0.12, 0.3527, 0.0243, 0.8229, 0.5162, 0.5074, 0.7431, 0.3739], [-0.1524, 0.1966, 0.0326, 0.8224, 0.5549, 0.5074, 0.7418, 0.4085], [0.1344, 0.2404, 0.0289, 0.8231, 0.5381, 0.4956, 0.7097, 0.3918]]
States x[0:5] first 8 dimensions:
[[-0.0519, 0.204, 0.0703, 0.7993, 0.5544, 0.4901, 0.747, 0.4584], [-0.0742, 0.2113, 0.0484, 0.8018, 0.5482, 0.4905, 0.7386, 0.44], [-0.0834, 0.2206, 0.0386, 0.7904, 0.5393, 0.495, 0.7273, 0.4149], [-0.1025, 0.2247, 0.0248, 0.8006, 0.5365, 0.5127, 0.7099, 0.4127], [-0.1046, 0.2248, 0.028, 0.7984, 0.5296, 0.5301, 0.702, 0.4056]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_12.txt <==
[System-as-Prompt]
Dataset name: burgers_field64
System: burgers_field

[Task]
Estimate the 64-dimensional hidden state trajectory from the 64-dimensional noisy observation trajectory.
This is a 64-dimensional discretized Burgers field.
The observation is the full field with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.05. Observation noise standard deviation: 0.223607.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[0.1085, 0.3297, 0.1762, 0.5037, 0.6176, 0.8563, 0.8972, 0.9174], [0.1102, 0.3471, 0.175, 0.5038, 0.5908, 0.8459, 0.9052, 0.9373], [0.098, 0.3405, 0.1937, 0.5134, 0.6197, 0.8695, 0.9238, 0.9168], [0.0777, 0.3637, 0.188, 0.5079, 0.58, 0.8349, 0.9238, 0.9235], [0.1071, 0.3215, 0.1935, 0.5065, 0.6225, 0.823, 0.8972, 0.946]]
States x[0:5] first 8 dimensions:
[[0.1116, 0.3305, 0.1844, 0.5154, 0.6148, 0.856, 0.9154, 0.9406], [0.1106, 0.3324, 0.1843, 0.511, 0.6117, 0.8536, 0.9135, 0.9412], [0.1096, 0.3366, 0.1855, 0.5086, 0.6134, 0.8516, 0.9181, 0.9411], [0.1039, 0.3361, 0.1894, 0.5058, 0.6109, 0.8485, 0.916, 0.9394], [0.1027, 0.339, 0.1997, 0.5075, 0.6108, 0.8375, 0.9114, 0.9432]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_13.txt <==
[System-as-Prompt]
Dataset name: fhn_lattice64
System: fhn_lattice

[Task]
Estimate the 64-dimensional hidden state trajectory from the 64-dimensional noisy observation trajectory.
This is a 64-dimensional FitzHugh-Nagumo reaction-diffusion lattice.
The observation is the full state with additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.08. Observation noise standard deviation: 0.282843.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[0.2844, 0.1067, 0.1804, 0.421, 0.3651, 0.3184, 0.474, 0.5171], [0.2379, -0.0369, 0.1219, 0.2634, 0.3725, 0.5157, 0.4537, 0.5951], [0.2145, -0.0435, 0.1836, 0.3568, 0.3967, 0.5555, 0.6009, 0.6249], [0.374, 0.2345, 0.2448, 0.437, 0.5156, 0.4965, 0.5294, 0.6889], [0.4028, 0.1505, 0.2093, 0.5748, 0.4944, 0.6286, 0.753, 0.7599]]
States x[0:5] first 8 dimensions:
[[0.1994, 0.0263, 0.1689, 0.3331, 0.3279, 0.4625, 0.4332, 0.5183], [0.2372, 0.0497, 0.2047, 0.3893, 0.3733, 0.5133, 0.4674, 0.575], [0.2805, 0.0906, 0.2314, 0.4449, 0.4169, 0.563, 0.5132, 0.6331], [0.327, 0.1277, 0.2762, 0.5032, 0.4536, 0.6075, 0.5747, 0.701], [0.3714, 0.1604, 0.3056, 0.5726, 0.4927, 0.6587, 0.6347, 0.7667]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.


==> prompts/system_14.txt <==
[System-as-Prompt]
Dataset name: cubic_sensor100
System: cubic_sensor100

[Task]
Estimate the 100-dimensional hidden state trajectory from the 100-dimensional noisy observation trajectory.
This is a 100-dimensional full-observation cubic sensing filtering system.
The observation is the full state transformed by the dataset's cubic sensing construction plus additive Gaussian noise.

[Data]
Trajectory length: 200. Number of trajectories in this dataset file: 500.
Observation noise variance: 0.01. Observation noise standard deviation: 0.1.
The train split uses all trajectories except the last 20; the last 20 trajectories are used for validation and testing.

[Trajectory Example]
Observations y[0:5] first 8 dimensions:
[[-2.1607, -0.1955, -1.2797, 0.0794, 0.3535, -0.1437, 0.5383, -0.1237], [-1.8, -0.0597, -2.0251, 0.0095, 0.8828, -0.3188, 0.3457, 0.2287], [-2.3851, -0.0745, -2.4508, -0.026, 0.9243, -0.5493, 0.5109, 0.1766], [-1.7285, 0.0748, -2.7856, -0.0973, 0.7753, -0.6358, 0.3614, 0.2213], [-1.9571, -0.1297, -2.8405, 0.1241, 0.7282, -0.6965, 0.209, 0.4488]]
States x[0:5] first 8 dimensions:
[[-1.2634, -0.365, -1.0853, -0.0274, 0.692, -0.6119, 0.7662, 0.5761], [-1.254, -0.285, -1.2541, 0.0712, 0.9095, -0.6892, 0.7398, 0.6089], [-1.3487, -0.3509, -1.3113, 0.0806, 0.9474, -0.873, 0.823, 0.5561], [-1.1964, -0.3718, -1.374, 0.0336, 0.8959, -0.8565, 0.7579, 0.6208], [-1.2509, -0.5661, -1.4094, 0.0646, 0.8031, -0.9035, 0.597, 0.7041]]

[Filtering Goal]
Use the observation sequence and this system description to denoise the measurements and recover the state sequence.

